Isogeometric discretizations of the Stokes problem on trimmed geometries

The isogeometric approximation of the Stokes problem in a trimmed domain is studied. This setting is characterized by an underlying mesh unfitted with the boundary of the physical domain making the imposition of the essential boundary conditions a challenging problem. A very popular strategy is to rely on the so-called Nitsche method \cite{MR3264337}. We show that the Nitsche method lacks stability in some degenerate trimmed domain configurations, potentially polluting the computed solutions. After extending the stabilization procedure of \cite{MR4155233} to incompressible flow problems, we show that we recover the well-posedness of the formulation and, consequently, optimal a priori error estimates. Numerical experiments illustrating stability and converge rates are included.

==> data/Jacobi_study_c1.txt <==
0.00100000000000000	0.010539464085982	
1.00000000000000e-05	0.010542315228326	
1.00000000000000e-07	0.010542344976939	
1.00000000000000e-09	0.010542345274550	
1.00000000000000e-11	0.010542345277526	
1.00000000000000e-13	0.010542345277556

==> data/Jacobi_study_c2.txt <==
0.00100000000000000	 0.010539464085982
1.00000000000000e-05	 0.010542315228326
1.00000000000000e-07	 0.010542344976939
1.00000000000000e-09	 0.010542345274550
1.00000000000000e-11	 0.010542345277526
1.00000000000000e-13	 0.010542345277556

==> data/coerc_const_A_pentagon.txt <==
0.50000000000000000000	 0.15450126834544206100	 0.15397095485110900981	 0.15396564894710584870	 0.15396559588778846450	 0.15396559535719514522	 0.15396559535188913959
0.25000000000000000000	 0.00141229948493000121	 0.00001414194395897787	 0.00000014142133733186	 0.00000000141421337056	 0.00000000001414269478	 0.00000000000018800889
0.12500000000000000000	 0.00282053255196625585	 0.00002827780570846127	 0.00000028284263122347	 0.00000000282842610784	 0.00000000002828493218	 0.00000000000037613461
0.06250000000000000000	 0.00562511664896577813	 0.00005656434833516077	 0.00000056568510162757	 0.00000000565685212086	 0.00000000005656978928	 0.00000000000070862681
0.03125000000000000000	 0.01118722193217447196	 0.00011312401748409430	 0.00000053101801906763	 0.00000001131370505715	 0.00000000011314075678	 0.00000000000117248029
0.01562500000000000000	 0.02212682557818262952	 0.00022622287717248668	 0.00000047253844920996	 0.00000002262740224620	 0.00000000022627445099	 0.00000000000185227474


==> data/coerc_const_a_fitted_square_p=0.txt <==
0.50000000000000000000	 1.00000000000000666134
0.25000000000000000000	 0.99999999999993749444
0.12500000000000000000	 0.99999999999894573222
0.06250000000000000000	 0.99999999999289934660
0.03125000000000000000	 0.99999999995553590093
0.01562500000000000000	 0.99999999947157758307


==> data/coerc_const_a_fitted_square_p=0_gamma10dplus1square.txt <==
0.50000000000000000000	 1.00000000000000666134
0.25000000000000000000	 0.99999999999993749444
0.12500000000000000000	 0.99999999999894573222
0.06250000000000000000	 0.99999999999289934660
0.03125000000000000000	 0.99999999995553590093
0.01562500000000000000	 0.99999999947157758307


==> data/coerc_const_a_fitted_square_p=0_gamma=1.txt <==
0.50000000000000000000	 0.34693877551020413375
0.25000000000000000000	 0.33678756476683890941
0.12500000000000000000	 0.33420026007802272616
0.06250000000000000000	 0.33355027660266806100
0.03125000000000000000	 0.33338758239075561018
0.01562500000000000000	 0.33334689642544679256


==> data/coerc_const_a_fitted_square_p=1.txt <==
0.50000000000000000000	 0.99999999999988442578
0.25000000000000000000	 0.99999999999626365543
0.12500000000000000000	 0.99999999996358246435
0.06250000000000000000	 0.99999999975416686837
0.03125000000000000000	 0.99999999850247656141
0.01562500000000000000	 0.99999999321372046168


==> data/coerc_const_a_fitted_square_p=1_gamma10dplus1square.txt <==
0.50000000000000000000	 0.99999999999988442578
0.25000000000000000000	 0.99999999999626365543
0.12500000000000000000	 0.99999999996358246435
0.06250000000000000000	 0.99999999975416686837
0.03125000000000000000	 0.99999999850247656141
0.01562500000000000000	 0.99999999321372046168


==> data/coerc_const_a_fitted_square_p=1_gamma=1.txt <==
0.50000000000000000000	 0.11285602103231703874
0.25000000000000000000	 0.11157729434460436635
0.12500000000000000000	 0.11122783559207395643
0.06250000000000000000	 0.11114029543461656502
0.03125000000000000000	 0.11111840738481319757
0.01562500000000000000	 0.11111293519154520626


==> data/coerc_const_a_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 0.34693877551020413375
0.25000000000000000000	 0.33678756476683890941
0.12500000000000000000	 0.33420026007802272616
0.06250000000000000000	 0.33355027660266806100
0.03125000000000000000	 0.33338758239075561018
0.01562500000000000000	 0.33334689642544679256


==> data/coerc_const_a_square_fitted_p=0_gamma=1_b0form.txt <==
0.50000000000000000000	 1.00000000000000111022
0.25000000000000000000	 0.99999999999996314060
0.12500000000000000000	 0.99999998451764504637
0.06250000000000000000	 0.99999999999886957092
0.03125000000000000000	 0.99999999999503963455


==> data/coerc_const_a_square_fitted_p=0_gamma=1_mod.txt <==
0.50000000000000000000	 0.13513513513513467079
0.25000000000000000000	 0.03759398496240494436
0.12500000000000000000	 0.00967117988394575884
0.06250000000000000000	 0.00243546030199692960
0.03125000000000000000	 0.00060997926070480884
0.01562500000000000000	 0.00015256461111253246


==> data/coerc_const_a_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 0.67346938775510167829
0.25000000000000000000	 0.99999999999995758948
0.12500000000000000000	 0.99999999999900857084
0.06250000000000000000	 0.99999999998598421147
0.03125000000000000000	 0.99999999980520393184
0.01562500000000000000	 0.99999999870015776615


==> data/coerc_const_a_square_fitted_p=0_gamma=h-1_b0form.txt <==
0.50000000000000000000	 1.00000000000000444089
0.25000000000000000000	 0.99999999999982502885
0.12500000000000000000	 0.99999987843997839576
0.06250000000000000000	 0.99999999998705935145
0.03125000000000000000	 0.99999999953686291576


==> data/coerc_const_a_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 0.18367346938775472309
0.25000000000000000000	 0.08808290155440359759
0.12500000000000000000	 0.04291287386215837663
0.06250000000000000000	 0.02115196876016915348
0.03125000000000000000	 0.01049719261127806010
0.01562500000000000000	 0.00522857200984680383


==> data/coerc_const_a_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 0.10204081632653039247
0.25000000000000000000	 0.02590673575129523454
0.12500000000000000000	 0.00650195058517544222
0.06250000000000000000	 0.00162707452001264888
0.03125000000000000000	 0.00040686793066950727
0.01562500000000000000	 0.00010172319085270806


==> data/coerc_const_a_square_fitted_p=0_gamma=h_2_b0form.txt <==
0.50000000000000000000	 1.00000000000000111022
0.25000000000000000000	 0.99999999999999089617
0.12500000000000000000	 0.99999999902450520395
0.06250000000000000000	 0.99999999999940425432
0.03125000000000000000	 0.99999999999596211886


==> data/coerc_const_a_square_fitted_p=0_gamma=h_b0form.txt <==
0.50000000000000000000	 0.99999999999999944489
0.25000000000000000000	 0.99999999999998145928
0.12500000000000000000	 0.99999999874000056188
0.06250000000000000000	 0.99999999999940736295
0.03125000000000000000	 0.99999999999615984958


==> data/coerc_const_a_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 0.11285602103231703874
0.25000000000000000000	 0.11157729434460436635
0.12500000000000000000	 0.11122783559207395643
0.06250000000000000000	 0.11114029543461656502
0.03125000000000000000	 0.11111840738481319757


==> data/coerc_const_a_square_fitted_p=1_gamma=1_mod.txt <==
0.50000000000000000000	 0.03237719009151677346
0.25000000000000000000	 0.00833248287971570523
0.12500000000000000000	 0.00209638755261278139
0.06250000000000000000	 0.00052492239022564524
0.03125000000000000000	 0.00013128228249934467


==> data/coerc_const_a_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 0.22374932423069085474
0.25000000000000000000	 0.44473581872771078549
0.12500000000000000000	 0.88890347958593884936
0.06250000000000000000	 0.99999999991545440725
0.03125000000000000000	 0.99999999828028540705


==> data/coerc_const_a_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 0.05740880354332788399
0.25000000000000000000	 0.02828759860583642677
0.12500000000000000000	 0.01401837048322206528
0.06250000000000000000	 0.00697704750070133814
0.03125000000000000000	 0.00348040185942831469


==> data/coerc_const_a_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 0.02968414467738604220
0.25000000000000000000	 0.00746493487084528944
0.12500000000000000000	 0.00186711616867627351
0.06250000000000000000	 0.00046682511752893784
0.03125000000000000000	 0.00011670914992180159


==> data/cond_numb_circle.txt <==
0.50000000000000000000	 259856.85995767419808544219	  			40159.70478922704205615446
0.25000000000000000000	 35064808.14612331241369247437	 			 13522.35176222294649051037
0.12500000000000000000	 545495139.06546533107757568359	  			11805.16412191756899119355
0.06250000000000000000	 3421448949277.94873046875000000000	  		13647.87161723434292071033
0.03125000000000000000	 33034586652549987092660224.00000000000000000000	  5080.78029202970810729312
0.01562500000000000000	 7041390122618022002688.00000000000000000000	  	3410.88552443377238887479
0.00781250000000000000	 8755177076571106080456704.00000000000000000000	  	9516.01952345821882772725


==> data/cond_numb_pc_ring_hor_cut_mod_nostab.txt <==
0.50000000000000000000	 35590.38665135546034434810	 3643067.19884088728576898575	 371258869.36672931909561157227	 39296386408.80649566650390625000
0.25000000000000000000	 23747.20290031793410889804	 2117803.44500629603862762451	 198965218.06314599514007568359	 20454312718.01109313964843750000
0.12500000000000000000	 16946.06918382263393141329	 1378740.66754861455410718918	 110318899.12547531723976135254	 9280234522.00721549987792968750
0.06250000000000000000	 12212.34135770648572361097	 962407.22881628933828324080	 73379706.59357528388500213623	 5733842447.51922798156738281250
0.03125000000000000000	 23796.73838706647075014189	 683260.03975008253473788500	 51388651.15469364821910858154	 3943461462.99808025360107421875
0.01562500000000000000	 68071.46335750575235579163	 487966.96440125227672979236	 36645153.38179595023393630981	 2808403364.97567510604858398438
0.00781250000000000000	 194235.81641421993845142424	 347438.80178911436814814806	 26066988.64885064214468002319	 1996833476.95693659782409667969


==> data/cond_numb_pc_square_Neumann_eps_10.txt <==
0.50000000000000000000	 10.49492435275282531393	 189.49883875556398038498	 3533.00139795993482039194	 39213.87061508421174949035
0.25000000000000000000	 14.34393731017272699546	 79.12350525946962420676	 892.78901649749093394348	 12687.07024616100534331053
0.12500000000000000000	 46.74879852002668911837	 75.53787284122869039038	 782.43139500060885893618	 9049.33720049547446251381
0.06250000000000000000	 169.11714786772716934138	 165.22208059330279183996	 773.60777065248839790002	 9275.28069028016761876643
0.03125000000000000000	 642.79217697584658708365	 580.73023705608125055733	 767.77291185177853094501	 9050.97937523772088752594
0.01562500000000000000	 2506.06953446412489938666	 2171.36980884616923503927	 1940.95288195246939721983	 9233.99018816164971212856
0.00781250000000000000	 10032.40941335418756352738	 8390.92161140069401881192	 7348.29391999094968923600	 9800.70803972733665432315


==> data/cond_numb_pc_square_Neumann_eps_100.txt <==
0.50000000000000000000	 10.45258986118402333432	 194.56732411964449624975	 5008.37096748072599439183	 111966.62504798249574378133
0.25000000000000000000	 14.31694779382999627160	 78.80338540955698078960	 893.03581559458871197421	 12718.79018894478940637782
0.12500000000000000000	 46.65091307759720962167	 74.66211073610109849596	 778.90642560855349074700	 9026.19071469640766736120
0.06250000000000000000	 168.74905541007706233358	 164.95834348611828090725	 765.06088667461460772756	 9177.43310532402392709628
0.03125000000000000000	 641.37285584934397775214	 579.87103252396411789960	 750.57047496093878180545	 8856.50867360587290022522
0.01562500000000000000	 2500.43833330346160437330	 2168.65791634123434050707	 1931.26651662055451197375	 8794.67195119229472766165
0.00781250000000000000	 9873.80719039682662696578	 8383.46000078114957432263	 7244.49097993589475663612	 8830.52944404294976266101


==> data/cond_numb_pc_square_Neumann_eps_1000.txt <==
0.50000000000000000000	 10.44828629208580217380	 195.10955706445918167447	 5266.29043197844202950364	 175942.14894852260476909578
0.25000000000000000000	 14.31425098674601414928	 78.77159948841925540819	 893.06129089733838100074	 12721.96911004937828693073
0.12500000000000000000	 46.64113583774654614444	 74.57521730700169371175	 778.55731361391030986852	 9023.91542852045859035570
0.06250000000000000000	 168.71241625886881365659	 164.93193270868462718681	 764.22107895652663955843	 9168.18330277895984181669
0.03125000000000000000	 641.23396098264004194789	 579.78465533582277657842	 748.91105700181879001320	 8838.93179339975358743686
0.01562500000000000000	 2499.91803450877478098846	 2168.38403030208473865059	 1930.51463097518239919737	 8759.52525669094939075876
0.00781250000000000000	 9871.93183635398418118712	 8382.77877443955730996095	 7240.13382491545144148404	 8758.82040227181278169155


==> data/cond_numb_pc_square_Neumann_eps_C0_10.txt <==
0.50000000000000000000	 17.19074795385430576289	 173.01052062855154645149	 2756.62591276354805813753	 79420.77001911148545332253
0.25000000000000000000	 20.19328072025407649903	 92.59933904430700124522	 485.30231980614075837366	 4035.52542034792622871464
0.12500000000000000000	 49.04809094466010321867	 103.29832388285275612816	 484.73738566294338170337	 4452.88298948697683954379
0.06250000000000000000	 203.00616757316927873944	 206.45725849729163314805	 473.73961153334613527477	 4928.98035276754853839520
0.03125000000000000000	 852.81024935997243119346	 837.47956595597872819781	 814.06536043180074102565	 5285.75105432815598760499
0.01562500000000000000	 3504.97895263207010430051	 3444.50606706422468050732	 3162.80415474298570188694	 6091.53264842621865682304
0.00781250000000000000	 13656.27454740425855561625	 12231.46060630255851719994	 11251.23768096482854161877	 12001.95220094799333310220


==> data/cond_numb_pc_square_Neumann_eps_C0_100.txt <==
0.50000000000000000000	 10.92926360333832036531	 177.71683748862949414615	 4677.26927956868985347683	 153923.44858545128954574466
0.25000000000000000000	 10.52846241997966458825	 69.39502697409488973790	 694.33160881947469533770	 6563.69958863601732446114
0.12500000000000000000	 31.54455816587019612030	 72.53127053325150086494	 618.66245861582547149737	 5832.03545015551753749605
0.06250000000000000000	 126.13854343908259636464	 116.36233282012965162266	 546.60989963695737969829	 5426.50293463577145303134
0.03125000000000000000	 538.12884895994864109525	 455.38944314336515617470	 484.58749014762742035600	 4674.63730261147520650411
0.01562500000000000000	 2372.75994819533707413939	 1912.14617004370006725367	 1555.40583705185554208583	 4510.80730879730890592327
0.00781250000000000000	 10558.27354085994920751546	 8261.94224899603796075098	 6455.75750665296709485119	 5611.73430374057443259517


==> data/cond_numb_pc_square_Neumann_eps_C0_1000.txt <==
0.50000000000000000000	 9.65821659380518404703	 179.31494080468996799027	 5185.02302452080130024115	 195829.98964327509747818112
0.25000000000000000000	 8.67998516997521285532	 69.08234244643998067659	 787.24446990838748661190	 10690.65384448917211557273
0.12500000000000000000	 26.73235994187276176604	 66.59470369008070633754	 721.41743724430534712155	 8439.16436301759131310973
0.06250000000000000000	 100.60413946521137518175	 100.41785641261037653749	 703.61001619742000912083	 8417.84738474844016309362
0.03125000000000000000	 403.46381211492911234018	 367.24868582363177438310	 664.08560169562997543835	 7334.74487984262941608904
0.01562500000000000000	 1684.04828890479598157981	 1442.42775634638405790611	 1267.64465146854786326003	 6418.57810567269370949361
0.00781250000000000000	 7234.04126908545276819495	 5923.23896432800847833278	 4800.16040237577999505447	 5570.09693500002413202310


==> data/cond_numb_platehole.txt <==
0.50000000000000000000	 534.31786592215610198764	  134.79399898491385556554
0.25000000000000000000	 10268177.71327390149235725403	  626.06216931760832267173
0.12500000000000000000	 276117859.41568899154663085938	  812.88453650627627666836
0.06250000000000000000	 34434877163.39641571044921875000	  708.82202541537117213011
0.03125000000000000000	 21785871474595784.00000000000000000000	  2422.92031649617138100439
0.01562500000000000000	 162962654680754.71875000000000000000	  2883.91220499812152411323
0.00781250000000000000	 2866419096621608448.00000000000000000000	  3027.67548446930140926270


==> data/cond_numb_platehole_moving.txt <==
0.00100000000000000002	 204.02480886319563069264	  245.63832457492213734440	 79.91754267645690390509	 38.13017623166982161820	 38.13017623166982161820
0.00001000000000000000	 204.57171010282667111824	  219.19352631117362761870	 78.98727419403151372990	 39.46510597814399545769	 39.46510597814399545769
0.00000010000000000000	 204.57969814072257008775	  218.92430890733336923404	 78.97861540531883406402	 39.47880151054382480424	 39.47880151054382480424
0.00000000100000000000	 204.57969814072257008775	  218.92430890733336923404	 78.97861540531883406402	 39.47880151054382480424	 39.47880151054382480424
0.00000000001000000000	 204.57969814072257008775	  218.92430890733336923404	 78.97861540531883406402	 39.47880151054382480424	 39.47880151054382480424
0.00000000000010000000	 204.84324447609574804119	  218.92158851813476871939	 78.97852800377185644720	 39.47893988938788112364	 39.47893988938788112364


==> data/cond_numb_platehole_moving_bis.txt <==
0.50000000000000000000	 2077.80201703758666553767	  2077.80201703758666553767	 2077.80201703758666553767	 2077.80201703758666553767	 2077.80201703758666553767
0.25000000000000000000	 218.92158851813366027272	  218.92158851812968123340	 78.97852800377107485019	 39.47893988938764664454	 39.47893988938764664454
0.12500000000000000000	 206.39860513997257385199	  1278.30933438649412892119	 38.22819766608976976840	 49.43452818255816083592	 238.17004515075194603924
0.06250000000000000000	 331.34985490081072612156	  104.86366095436008549768	 169.90092011027329021999	 70.95662975639955050156	 153.51224737382284502019
0.03125000000000000000	 1310.44622656077353894943	  1181.47980180551189732796	 1173.10099277888912183698	 437.11025797659277714047	 109.26517856862324151734
0.01562500000000000000	 908.19324088260987082322	  537.01459911231131627574	 457.36827791449684355030	 233.96339483692045746466	 210.97481791535477668731
0.00781250000000000000	 4738.99747329595993505791	  4738.99694530979741102783	 9092.01131413019538740627	 1413.54578865887697247672	 1967.08574037200150996796


==> data/cond_numb_platehole_moving_cinque.txt <==
0.50000000000000000000		 107.52176702616519321509	  107.52176702616519321509	 107.52176702616519321509	 107.52176702616519321509	 107.52176702616519321509
0.25000000000000000000	 130.01676892485730263616	  76.38772599348213532267	 76.38772599348213532267	 33.12409474854440105673	 33.12409474854440105673
0.12500000000000000000	 66.26735424313561395593	  52.71196765922054083831	 86.60408836653714104159	 30.51386539165454081513	 30.51386539165454081513
0.06250000000000000000	 725.64392448010562475247	  40.19161448497638389199	 236.44856237981892377320	 35.21316975316931774387	 86.09158661494689113169
0.03125000000000000000	 263.72818209265813038655	  226.79909073541639941141	 155.65947248857258955468	 207.08895853426597000180	 335.85436694356849329779
0.01562500000000000000	 611.45571189960173796862	  569.46862207834635682957	 416.94474804553613012104	 502.96275181799688880346	 8315.84466507579963945318
0.00781250000000000000	 4635.11994092728855321184	  4293.66800995857011002954	 17451.36561916281425510533	 4070.37560670384755212581	 16784.28198378803426749073


==> data/cond_numb_platehole_moving_quatris.txt <==
0.10000000000000000555	 63.92895778576333043475	  63.92895778576333043475	 63.78588457074071271791	 27.15257580084279354082	 83.64483095819942093385
0.00100000000000000002	 66.26735424313561395593	  52.71196765922054083831	 86.60408836653714104159	 30.51386539165454081513	 30.51386539165454081513
0.00001000000000000000	 71.58684173369977088441	  58.49060879506338750389	 80.86290460303675331488	 30.82539640118904955557	 30.82539640118904955557
0.00000010000000000000	 71.65276497642589959014	  58.55765952521325345970	 80.81334916960248904161	 30.82830926524447079373	 30.82830926524447079373
0.00000000100000000000	 71.65342602321770471008	  58.55833113477232387822	 80.81285429132418585141	 30.82833836904701385606	 30.82833836904701385606
0.00000000001000000000	 71.65343263386948535754	  58.55833785092821131002	 80.81284934267542041653	 30.82833866008268230985	 30.82833866008268230985
0.00000000000010000000	 71.65343269997633512958	  58.55833791305374802505	 80.81284929983858944524	 30.82833866299311509351	 30.82833866299311509351


==> data/cond_numb_platehole_moving_tris.txt <==
0.50000000000000000000	 106.90840743018011949061	  106.90840743018011949061	 106.90840743018011949061	 106.90840743018011949061	 106.90840743018011949061
0.25000000000000000000	 124.79546865251728604562	  75.32948919215644423275	 75.32948919215644423275	 33.45050778604573338271	 33.45050778604573338271
0.12500000000000000000	 71.65343269997633512958	  58.55833791305374802505	 80.81284929983858944524	 30.82833866299311509351	 30.82833866299311509351
0.06250000000000000000	 130.29442735740744296891	  45.35310916896344224369	 144.67332164878078515358	 48.91182659166828017305	 59.70878067925904986168
0.03125000000000000000	 798.36097628506809087412	  214.13668754424634244060	 229.94513677850150656923	 154.72616571973810550844	 120.47714836097163981776
0.01562500000000000000	 962.30085230532040441176	  556.09229468607236412936	 1752.96762172287594694353	 395.05757007491814647437	 439.57165517783124641937
0.00781250000000000000	 15363.13658713915174303111	  3778.75638622460064652842	 7007.32808577759351464920	 3343.04473624793217823026	 3512.01846735533263199613


==> data/cond_numb_ring_hor_cut_mod_nostab.txt <==
0.50000000000000000000	 5045103292630020921491456.00000000000000000000	 156103153482327620112998624463554248441856.00000000000000000000	 4814786368565938079404696532501841521368921365972242137088.00000000000000000000	 153833618958148176100682071862274208262662273897788737164142866538495475712.00000000000000000000
0.25000000000000000000	 818690031361766658670592.00000000000000000000	 11484161869401221729213053775250221694976.00000000000000000000	 282211983391645413742711250421644255535095442116333010944.00000000000000000000	 8107240082709443303817845815814915683128905330379362611056870924738363392.00000000000000000000
0.12500000000000000000	 118749595292430386593792.00000000000000000000	 398145857508008643537528636549351079936.00000000000000000000	 2168855268908704330041397104895751865287865870611120128.00000000000000000000	 19617143878299731250457989921409533207534912265816283739856094430756864.00000000000000000000
0.06250000000000000000	 15926193587036446785536.00000000000000000000	 13666008621449443304659066600554496000.00000000000000000000	 18580323088112592209075200887391075376298431856246784.00000000000000000000	 39986499366322134227080459632429719094422044954933162129276077604864.00000000000000000000
0.03125000000000000000	 2051999902217686220800.00000000000000000000	 445325454734331335715214673586421760.00000000000000000000	 153202922479049391436823960549758854748259179560960.00000000000000000000	 83358948683107301227635971339435986383743377105860564891622965248.00000000000000000000
0.01562500000000000000	 260092971874775040000.00000000000000000000	 14182622797034611775509811160940544.00000000000000000000	 1226021910083659166983404437384554185795475341312.00000000000000000000	 167598398934405039757911155167630796819051125975658312845230080.00000000000000000000
0.00781250000000000000	 32732264558217056256.00000000000000000000	 447313429782365208589141526183936.00000000000000000000	 9689862223490150086466175502262640445883416576.00000000000000000000	 331883183369890473232509827105971179498071928232883418824704.00000000000000000000


==> data/cond_numb_ringhole.txt <==
0.50000000000000000000	 295115.23364176554605364799	  2089.62605221127796539804
0.25000000000000000000	 26516447869795.91796875000000000000	  2221.71224130794234952191
0.12500000000000000000	 69051003126652311051838416748544.00000000000000000000	  7061.85488751535467599751
0.06250000000000000000	 298124422231494593001671360512.00000000000000000000	  3470.35987999606095399940
0.03125000000000000000	 164945200935546918858129408.00000000000000000000	  37804.27113214501150650904
0.01562500000000000000	 37857794295099476148224.00000000000000000000	  16958.37470770922300289385
0.00781250000000000000	 107185825168591731600392192.00000000000000000000	  46830.43893057714012684301


==> data/cond_numb_square_Neumann_eps_10.txt <==
0.50000000000000000000	 3919.78599855560287323897	 37048.50317110860487446189	 1006895.26352399063762277365	 28519831.30556014925241470337
0.25000000000000000000	 613348281.37786686420440673828	 153876828166757.15625000000000000000	 44443427706135707648.00000000000000000000	 15136151685356766439145472.00000000000000000000
0.12500000000000000000	 302901969.69052857160568237305	 75680366522402.98437500000000000000	 20502390809922777088.00000000000000000000	 5864544355810683855568896.00000000000000000000
0.06250000000000000000	 38533776.12409429997205734253	 5355455409378.28320312500000000000	 1405454918915347456.00000000000000000000	 381334304683873343111168.00000000000000000000
0.03125000000000000000	 4921463.57757024839520454407	 173701919179.30847167968750000000	 11475122294720362.00000000000000000000	 1214296642888285814784.00000000000000000000
0.01562500000000000000	 630563.93540355423465371132	 5747485742.92864799499511718750	 97425218065733.98437500000000000000	 2633846187115970048.00000000000000000000
0.00781250000000000000	 81162.92393519189499784261	 198384925.34879195690155029297	 887840760497.44458007812500000000	 6260703481465206.00000000000000000000


==> data/cond_numb_square_Neumann_eps_100.txt <==
0.50000000000000000000	 38996.84170242705295095220	 319317.17667511495528742671	 4315952.30627054534852504730	 162094918.93610671162605285645
0.25000000000000000000	 611053988778.68469238281250000000	 15288767311947407360.00000000000000000000	 440419084221944002605219840.00000000000000000000	 14963682932686663707494380382191616.00000000000000000000
0.12500000000000000000	 300721558369.47296142578125000000	 7471597487404669952.00000000000000000000	 201322538354775486126620672.00000000000000000000	 5731455489829207284018946389311488.00000000000000000000
0.06250000000000000000	 38004251071.01992797851562500000	 522225132460112704.00000000000000000000	 13556333113033592395530240.00000000000000000000	 364278595158380334310564837720064.00000000000000000000
0.03125000000000000000	 4795813958.63888072967529296875	 16527968151221966.00000000000000000000	 106858958129894638223360.00000000000000000000	 1109447288559143328306608209920.00000000000000000000
0.01562500000000000000	 602682465.21486341953277587891	 521311912898484.00000000000000000000	 845621130604603768832.00000000000000000000	 2201291249493478174086922240.00000000000000000000
0.00781250000000000000	 75837725.76780337095260620117	 16488438546254.94140625000000000000	 6720546632155122688.00000000000000000000	 4393610969036004320608256.00000000000000000000


==> data/cond_numb_square_Neumann_eps_1000.txt <==
0.50000000000000000000	 389764.80747790745226666331	 3139635.72839041892439126968	 33366457.90644732117652893066	 587685615.89657652378082275391
0.25000000000000000000	 610821163581121.75000000000000000000	 1527889994080396395937792.00000000000000000000	 4400192950982950356798804846444544.00000000000000000000	 14946534886680057520781125114808987249803264.00000000000000000000
0.12500000000000000000	 300498014382351.06250000000000000000	 746200299538092423905280.00000000000000000000	 2009556105925673450123225766821888.00000000000000000000	 5718294541929764361119618911411450968801280.00000000000000000000
0.06250000000000000000	 37948537849574.12500000000000000000	 52090615061653726691328.00000000000000000000	 135073866763592563319448784601088.00000000000000000000	 362611240052357664581730327253367941758976.00000000000000000000
0.03125000000000000000	 4781881195071.40527343750000000000	 1644518697417082404864.00000000000000000000	 1060968427792612784692592115712.00000000000000000000	 1099424187293748185678643895793694539776.00000000000000000000
0.01562500000000000000	 599231341841.23437500000000000000	 51610830744540651520.00000000000000000000	 8336135775732037237941993472.00000000000000000000	 2161750898606479192246959298710601728.00000000000000000000
0.00781250000000000000	 74993838268.15596008300781250000	 1616152739632294144.00000000000000000000	 65312255901496408574787584.00000000000000000000	 4237360747640416268720998889553920.00000000000000000000


==> data/cond_numb_square_Neumann_eps_C0_10.txt <==
0.50000000000000000000	 70501203.58525104820728302002	 26326676481329.01562500000000000000	 10500378174952828928.00000000000000000000	 3946144370105918232199168.00000000000000000000
0.25000000000000000000	 11908759.03449649736285209656	 1659943717295.51562500000000000000	 514638706028436544.00000000000000000000	 171573707685151572492288.00000000000000000000
0.12500000000000000000	 1760018.84239371493458747864	 54517098629.52827453613281250000	 3869818337725760.50000000000000000000	 479477751152868589568.00000000000000000000
0.06250000000000000000	 273569.14051838824525475502	 2532262149.53571701049804687500	 46985676497512.48437500000000000000	 1349252661196221696.00000000000000000000
0.03125000000000000000	 57528.37748269091389374807	 126059519.64880798757076263428	 553575554982.77148437500000000000	 3845876014547141.50000000000000000000
0.01562500000000000000	 12181.10873489935329416767	 6452898.37719740625470876694	 5821507730.19534015655517578125	 10832937922206.28320312500000000000
0.00781250000000000000	 22307.45950859903678065166	 590867.06452504033222794533	 140497511.45749622583389282227	 64373925470.16864013671875000000


==> data/cond_numb_square_Neumann_eps_C0_100.txt <==
0.50000000000000000000	 61074520294.56426239013671875000	 1979486079987766272.00000000000000000000	 74823313207352839546863616.00000000000000000000	 2961961492744321108880141926268928.00000000000000000000
0.25000000000000000000	 9921386377.03999519348144531250	 133264582994638880.00000000000000000000	 3998554501411012840783872.00000000000000000000	 152026219530084393696458679779328.00000000000000000000
0.12500000000000000000	 1301402832.07483482360839843750	 4182316304942352.50000000000000000000	 29105552953500147646464.00000000000000000000	 346534376183532727629904871424.00000000000000000000
0.06250000000000000000	 177844996.53473046422004699707	 138243323672863.65625000000000000000	 233748506740461928448.00000000000000000000	 636998276277268321063141376.00000000000000000000
0.03125000000000000000	 25050941.73114073276519775391	 4808034133514.49511718750000000000	 1995741504193404672.00000000000000000000	 1286645862853578393124864.00000000000000000000
0.01562500000000000000	 3642387.01477088080719113350	 167865230620.55169677734375000000	 16711730608403918.00000000000000000000	 2587568420981122269184.00000000000000000000
0.00781250000000000000	 547157.46618874662090092897	 6670683669.94827651977539062500	 191345217046287.25000000000000000000	 8536910140068647936.00000000000000000000


==> data/cond_numb_square_Neumann_eps_C0_1000.txt <==
0.50000000000000000000	 60120574938887.32031250000000000000	 189627740114820081385472.00000000000000000000	 681305005454476360973735358889984.00000000000000000000	 2563318273173316135982605156449045255815168.00000000000000000000
0.25000000000000000000	 9701303854805.39062500000000000000	 12858032895557990612992.00000000000000000000	 36023973316406949662756958109696.00000000000000000000	 125184714957585601822067823369282360705024.00000000000000000000
0.12500000000000000000	 1244433198036.26538085937500000000	 391845024649265610752.00000000000000000000	 255674103179347814527925223424.00000000000000000000	 287956228037172633821186893019372060672.00000000000000000000
0.06250000000000000000	 163418533007.17721557617187500000	 12339934498844174336.00000000000000000000	 1939166651160882175711117312.00000000000000000000	 522225777721768767461103002055606272.00000000000000000000
0.03125000000000000000	 21496609666.25532531738281250000	 401766360945911808.00000000000000000000	 15894472046051925654765568.00000000000000000000	 1075295881398135575733981367238656.00000000000000000000
0.01562500000000000000	 2815052870.06118345260620117188	 13116657776386774.00000000000000000000	 132943367652449867268096.00000000000000000000	 2274555472862213646169006931968.00000000000000000000
0.00781250000000000000	 371430370.30885887145996093750	 433588156835710.68750000000000000000	 1124945500357523144704.00000000000000000000	 4760453048912631227333214208.00000000000000000000


==> data/cond_numb_vs_theta_eps0,001.txt <==
0.500000000000000        48.517737715338484              66.371507920325800
0.250000000000000        4.656376513193905e+02           98.895396650827100
0.125000000000000        2.415726489002090e+02           98.663009911661760
0.062500000000000        1.846644081638862e+02           81.895807360304470
0.031250000000000        4.870254042694796e+02           1.462710307617485e+02
0.015625000000000        1.533228802186099e+03           5.400005114082942e+02
0.007812500000000        6.327882382926660e+03           2.080168789971631e+03

==> data/cond_numb_vs_theta_eps1e-05.txt <==
0.500000000000000         47.212697116671940                67.085283613212520
0.250000000000000         4.283163760031814e+03          95.765097198237920
0.125000000000000          2.137759395148008e+03          96.278278643513930
0.062500000000000        1.534772889567248e+03           80.256819464945500
0.031250000000000         3.656406967975267e+03          1.459069628561080e+02
0.015625000000000         9.615550307217083e+03           5.385996358614367e+02
0.007812500000000          2.656254706047995e+04          2.074715381781776e+03

==> data/cond_numb_vs_theta_eps1e-07.txt <==
0.500000000000000         47.199704423851550                       67.092751982650260
0.250000000000000         4.250465191189596e+04                  95.735933811292940    
0.125000000000000         2.115286291157319e+04                96.256429716226680
0.062500000000000        1.511848360132828e+04               80.241975771482470
0.031250000000000        3.578749317913074e+04               1.459033225367965e+02
0.015625000000000         9.324507823950425e+04               5.385856302168370e+02
0.007812500000000          2.541314747997150e+05             2.074660822708541e+03

==> data/cond_numb_vs_theta_eps1e-09.txt <==
0.500000000000000         47.199574510973670           67.092826701424430
0.250000000000000	  4.247236979021599e+05        95.735643215061840
0.125000000000000         2.113085017111945e+05        96.256211354491570
0.062500000000000        1.509622177423799e+05         80.241827453137630
0.031250000000000       3.571292458087351e+05          1.459032861372329e+02
0.015625000000000        9.297008155840146e+05         5.385854901545653e+02
0.007812500000000         2.530702942171244e+06        2.074660277179985e+03

==> data/cond_numb_vs_theta_eps1e-11.txt <==
0.500000000000000        47.199573211846240            67.092827448615640 
0.250000000000000	 4.246924094861097e+06         95.735640381224850
0.125000000000000        2.112871025320117e+06         96.256209165702220
0.062500000000000        1.509404329011475e+06          80.241825969949590
0.031250000000000        3.570557843765010e+06          1.459032857735860e+02
0.015625000000000        9.294289029917566e+06         5.385854887532884e+02
0.007812500000000         2.529653222837038e+07         2.074660271730675e+03

==> data/cond_numb_vs_theta_eps1e-13.txt <==
0.500000000000000        47.199573198855575              67.092827456088000
0.250000000000000	4.246998039537626e+07		95.735642735103380
0.125000000000000        2.113186907541500e+07		96.256209138757060
0.062500000000000       1.509624878440877e+07		80.241825955112590
0.031250000000000       3.571056218389304e+07           1.459032857699586e+02
0.015625000000000       9.295515648340671e+07           5.385854887392516e+02
0.007812500000000        2.529956336647917e+08          2.074660271678732e+03

==> data/cond_numb_vs_theta_platehole.txt <==
0.500000000000000      36.522315381617800        36.522315381617800       36.522315381617800       36.522315381617800       36.522315381617800
0.250000000000000      70.373278505314050        70.373278505314050       18.903790481232093       18.903790481232093       18.903790481232093
0.125000000000000      53.004715563013384        53.004715563013384       1.108067077457129e+02    25.185935334202252       25.185935334202252
0.062500000000000      72.753556370276170        72.753556370276170       1.233171963780013e+02    1.233171963780013e+02    27.890361295450600
0.031250000000000      2.034792806598419e+03     2.061944682487273e+03    1.821155571078998e+02    1.463636843416627e+02    97.433953239613020
0.015625000000000      1.134817140011913e+03     9.528798361059138e+02    7.692927415650636e+02    1.130151587702805e+03    5.873012234817840e+02
0.007812500000000      6.987386895077472e+03     6.987380976123977e+03    4.486915602226093e+03    4.453141459687319e+03    3.110557274478205e+03

==> data/cont_const_A_pentagon.txt <==
0.50000000000000000000	 1.00000000000000088818	 1.00000000000000088818	 1.00000000000000066613	 1.00000000000000111022	 1.00000000000000133227	 1.00000000000000155431
0.25000000000000000000	 1.00000000000019273472	 1.00000000001740096955	 1.00000000265855981674	 1.00000017424289477930	 1.00000117185857129165	 1.00138940163407430539
0.12500000000000000000	 1.00000000000009570122	 1.00000000000643818332	 1.00000000021081580925	 1.00000003442523444086	 1.00001388893845954975	 1.00072923224016374633
0.06250000000000000000	 1.00000000000024491520	 1.00000000000314503978	 1.00000000015273915466	 1.00000005109446621354	 1.00000366964117026747	 1.00085535233934730392
0.03125000000000000000	 1.00000000000101274544	 1.00000000000286748403	 1.00000000013445555780	 1.00000003024509487304	 1.00000256257875475008	 1.00025775208807221617
0.01562500000000000000	 1.00000000000566480196	 1.00000000000561239943	 1.00000000009720446670	 1.00000001527506854337	 1.00000178327909106102	 1.00020494333101628293


==> data/cont_const_a_fitted_square_p=0.txt <==
0.50000000000000000000	 10.00000000000000710543
0.25000000000000000000	 9.99999999999999822364
0.12500000000000000000	 10.00000000000000177636
0.06250000000000000000	 9.99999999999999822364
0.03125000000000000000	 9.99999999999999822364
0.01562500000000000000	 10.00000000000001421085


==> data/cont_const_a_fitted_square_p=1.txt <==
0.50000000000000000000	 40.00000000000000000000
0.25000000000000000000	 40.00000000000000710543
0.12500000000000000000	 39.99999999999984368060
0.06250000000000000000	 39.99999999999986499688
0.03125000000000000000	 40.00000000000024868996
0.01562500000000000000	 40.00000000000145661261


==> data/cont_const_a_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 1.00000000000000177636
0.25000000000000000000	 1.00000000000001265654
0.12500000000000000000	 1.00000000000011901591
0.06250000000000000000	 1.00000000000198685512
0.03125000000000000000	 1.00000000002099276308
0.01562500000000000000	 1.00000000016472689879


==> data/cont_const_a_square_fitted_p=0_gamma=1_b0form.txt <==
0.50000000000000000000	 22606304011898880.00000000000000000000
0.25000000000000000000	 4041793180040552.00000000000000000000
0.12500000000000000000	 7715074894888943.00000000000000000000
0.06250000000000000000	 1668067735722689.50000000000000000000
0.03125000000000000000	 2597675629687515.50000000000000000000


==> data/cont_const_a_square_fitted_p=0_gamma=1_mod.txt <==
0.50000000000000000000	 1.00000000000000111022
0.25000000000000000000	 1.00000000000001820766
0.12500000000000000000	 1.00000000000019784174
0.06250000000000000000	 1.00000000000042255088
0.03125000000000000000	 1.00000000001436517572
0.01562500000000000000	 1.00000000034028091456


==> data/cont_const_a_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 2.00000000000000133227
0.25000000000000000000	 3.99999999999999822364
0.12500000000000000000	 7.99999999999999911182
0.06250000000000000000	 15.99999999999999822364
0.03125000000000000000	 31.99999999999999289457
0.01562500000000000000	 64.00000000000014210855


==> data/cont_const_a_square_fitted_p=0_gamma=h-1_b0form.txt <==
0.50000000000000000000	 45212608023797760.00000000000000000000
0.25000000000000000000	 16167172720162214.00000000000000000000
0.12500000000000000000	 61720599159111624.00000000000000000000
0.06250000000000000000	 26689083771563004.00000000000000000000
0.03125000000000000000	 83125620150000608.00000000000000000000


==> data/cont_const_a_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 1.00000000000000177636
0.25000000000000000000	 1.00000000000001421085
0.12500000000000000000	 1.00000000000012367884
0.06250000000000000000	 1.00000000000205013784
0.03125000000000000000	 1.00000000002095124074
0.01562500000000000000	 1.00000000017286794218


==> data/cont_const_a_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 1.00000000000000133227
0.25000000000000000000	 1.00000000000001243450
0.12500000000000000000	 1.00000000000012190249
0.06250000000000000000	 1.00000000000204591899
0.03125000000000000000	 1.00000000002105093877
0.01562500000000000000	 1.00000000017254486728


==> data/cont_const_a_square_fitted_p=0_gamma=h_2_b0form.txt <==
0.50000000000000000000	 5651576002974719.00000000000000000000
0.25000000000000000000	 252612073752534.53125000000000000000
0.12500000000000000000	 120548045232639.90625000000000000000
0.06250000000000000000	 6515889592666.67187500000000000000
0.03125000000000000000	 2536792607116.72216796875000000000


==> data/cont_const_a_square_fitted_p=0_gamma=h_b0form.txt <==
0.50000000000000000000	 11303152005949442.00000000000000000000
0.25000000000000000000	 1010448295010138.37500000000000000000
0.12500000000000000000	 964384361861120.87500000000000000000
0.06250000000000000000	 104254233482667.75000000000000000000
0.03125000000000000000	 81177363427734.51562500000000000000


==> data/cont_const_a_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 1.00000000000000910383
0.25000000000000000000	 1.00000000000024868996
0.12500000000000000000	 1.00000000000128319577
0.06250000000000000000	 1.00000000001155275875
0.03125000000000000000	 1.00000000113094378307


==> data/cont_const_a_square_fitted_p=1_gamma=1_mod.txt <==
0.50000000000000000000	 1.00000000000002242651
0.25000000000000000000	 1.00000000000026467717
0.12500000000000000000	 1.00000000000128208555
0.06250000000000000000	 1.00000000002783795416
0.03125000000000000000	 1.00000000128268440314


==> data/cont_const_a_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 2.00000000000000044409
0.25000000000000000000	 4.00000000000000000000
0.12500000000000000000	 7.99999999999997335465
0.06250000000000000000	 15.99999999999994315658
0.03125000000000000000	 32.00000000000019184654


==> data/cont_const_a_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 1.00000000000000599520
0.25000000000000000000	 1.00000000000025845992
0.12500000000000000000	 1.00000000000124789068
0.06250000000000000000	 1.00000000001190625376
0.03125000000000000000	 1.00000000113016640491


==> data/cont_const_a_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 1.00000000000000843769
0.25000000000000000000	 1.00000000000026312286
0.12500000000000000000	 1.00000000000119482202
0.06250000000000000000	 1.00000000001188782406
0.03125000000000000000	 1.00000000112747233771


==> data/cont_const_b1_pentagon.txt <==
0.50000000000000000000	 0.87512547787870798022	 0.87512249296574962099	 0.87512246296104023724	 0.87512246266097815095	 0.87512246265797732914	 0.87512246265794713107
0.25000000000000000000	 0.99724158424700160008	 0.99724572151535118003	 0.99724576322116442739	 0.99724576363825689906	 0.99724576364242722981	 0.99724576364246930726
0.12500000000000000000	 0.99960555383594440482	 0.99960576559469627167	 0.99960576792939137558	 0.99960576795276911977	 0.99960576795300293274	 0.99960576795300504216
0.06250000000000000000	 0.99991464254524919930	 0.99991465342756968848	 0.99991465357829734106	 0.99991465357982267648	 0.99991465357983777551	 0.99991465357983788653
0.03125000000000000000	 0.99997941335065976265	 0.99997941393844924640	 0.99997941394750011757	 0.99997941394759859435	 0.99997941394759970457	 0.99997941394759981559


==> data/cont_const_b1_pentagon_stab_press.txt <==
0.25000000000000000000	 0.99509595071889345164	 0.99511297927176534106	 0.99511315911631126330	 0.99511316091579293808	 0.99511316093378765490	 0.99511316093396795512
0.12500000000000000000	 0.99957913432674527776	 0.99958005057980714447	 0.99958012794648720689	 0.99958012878627611197	 0.99958012879468127743	 0.99958012879476554335
0.06250000000000000000	 0.99991396468974946821	 0.99991399629762556245	 0.99991400319681111863	 0.99991400330505764149	 0.99991400330614632619	 0.99991400330615742842
0.03125000000000000000	 0.99997939254351853045	 0.99997939478822073234	 0.99997939487773979117	 0.99997939487951559290	 0.99997939487953391158	 0.99997939487953402260
0.01562500000000000000	 0.99999489824150400441	 0.99999489828022947169	 0.99999489831634957859	 0.99999489832662502575	 0.99999489832676780043	 0.99999489832676935475


==> data/cont_const_b_fitted_square_p=0.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> data/cont_const_b_fitted_square_p=1.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557
0.01562500000000000000	 0.99999999996367094912


==> data/cont_const_b_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> data/cont_const_b_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> data/cont_const_b_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> data/cont_const_b_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 0.89260739828867363688
0.25000000000000000000	 0.99900071116355926293
0.12500000000000000000	 0.99997652610054654776
0.06250000000000000000	 0.99999929226545136718
0.03125000000000000000	 0.99999997774303783782
0.01562500000000000000	 0.99999999929794092246


==> data/cont_const_b_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557


==> data/cont_const_b_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557


==> data/cont_const_b_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557


==> data/cont_const_b_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 0.99729231658405759209
0.25000000000000000000	 0.99994995652858187363
0.12500000000000000000	 0.99999867662949604163
0.06250000000000000000	 0.99999996123011469784
0.03125000000000000000	 0.99999999882210166557


==> data/continuity_square_N.txt <==
0.25000000000000000000	 36.67169112581132139894	 359.80049419785643749492	 3591.27355554894711531233	 35906.01635348774289013818	 359053.07559268618933856487	 3587952.01963006053119897842
0.12500000000000000000	 28.30550253674906713286	 275.66509318718232179890	 2749.43201954163623668137	 27487.11351481434030574746	 274863.64466199034359306097	 2746661.39986310759559273720
0.06250000000000000000	 21.48355676526334434584	 206.84672130376273457841	 2060.66597344393676394247	 20598.87381234173153643496	 205980.73980982371722348034	 2058325.09561484865844249725
0.03125000000000000000	 16.06119081943501925025	 152.07264027620232127447	 1512.43008684449227985169	 15116.02699353807838633657	 151151.84128256238182075322	 1510428.14040481648407876492
0.01562500000000000000	 11.91148672666902896822	 110.14572399038512173775	 1092.82187176935121897259	 10919.61719290097971679643	 109187.46035887690959498286	 1091084.40579464496113359928


==> data/continuity_square_RT.txt <==
0.25000000000000000000	 29.17659820184636387808	 284.60635794794245612138	 2839.29613105339512912906	 28386.22996138797316234559	 283856.48150693968636915088  2837107.97949136840179562569
0.12500000000000000000	 22.58552096368407546834	 218.10414453217865116130	 2173.78401426211030411650	 21730.62989954329168540426	 217299.79134383215568959713	 2171882.44465678930282592773
0.06250000000000000000	 17.22541944832415694577	 163.71386261048294841203	 1629.28113203354178040172	 16285.02129981403959391173	 162842.95297442725859582424	 1627591.52813801821321249008
0.03125000000000000000	 12.97723302194470917925	 120.42538029866821602809	 1195.87428342988391705148	 11950.46191243228713574354	 119496.73206894200120586902	 1194349.86363773606717586517
0.01562500000000000000	 9.74007595371669765427	 87.29090414330907776730	 864.15287931164061774325	 8632.91611699265922652557	 86320.84024808238609693944	 862759.75302313209977000952


==> data/continuity_square_TH.txt <==
0.25000000000000000000	 4.55470971853245210070	 36.27576741174857488659	 356.18405305377456215865	 3555.44408946978592211963	 35548.05596089652681257576	 355473.80956013797549530864
0.12500000000000000000	 3.89358136381939079484	 28.22203511906380413166	 274.92272883503051161824	 2742.10181582556469948031	 27413.90501058740483131260	 274131.65392094885464757681
0.06250000000000000000	 3.43927829264759932215	 21.46705880802662491647	 206.70346433779090489224	 2059.25749391728595583118	 20584.81328428316919598728	 205840.15895969205303117633
0.03125000000000000000	 3.62951054666736716570	 16.05805924962972852654	 152.04582664067649488970	 1512.16801678461911251361	 15113.41246119961760996375	 151125.70216442187665961683
0.01562500000000000000	 3.75863150044352734014	 11.91092725070918589836	 110.14079463472113218359	 1092.77409102545925634331	 10919.14094308819949219469	 109182.69942757714306935668


==> data/eigs_vs_epsilon_not_stabilized.txt <==
0.001000000000000000           8.3704108361              31.622776602
0.000010000000000000           90.4345661724             316.227766017
0.000000100000000000		911.9387253473           3162.277660168
0.000000001000000000		9127.0704938018          31622.776601684
0.0000000000100000 		91277.7930456277         316227.766016838
0.0000000000001000            912293.5193045867        3162277.660168380





==> data/eigs_vs_epsilon_stabilized.txt <==
0.00100000000000000	1.66450342894458	31.6227766016838
1.00000000000000e-05	1.58374185556802	316.227766016838
1.00000000000000e-07	1.58340285439065	3162.27766016838
1.00000000000000e-09	1.58339950306228	31622.7766016838
1.00000000000000e-11	1.58339939329002	316227.766016838
1.00000000000000e-13	1.58339952428584	3162277.66016838

==> data/errL2_plate.txt <==
0.500000000000000     33.020613836997391     0.375314722044507     0.556353788422311      0.054583551306128
 0.250000000000000   0.479224757718333         0.101341844478751     0.082908831922337      0.011498814308191 
0.125000000000000     0.071017380300760        0.006262807860021     0.001194737653593        0.000262089817527
0.062500000000000     0.007117452535915        0.000326537551721     0.000022047944290       0.000002386646288
0.031250000000000     0.001082930769616        0.000011246547734       0.000000591555143       0.000000032992580
 0.015625000000000    0.000031780063158        0.000000713144230       0.000000017651380        0.000000000435250



==> data/errL2_platereverse.txt <==
0.500000000000000    213.9511175492840   0.935214772507414       0.351359824697192        0.143297368959693    
0.250000000000000    0.7400915044577       0.103444995608722        0.140694382930298       0.058504564199940
0.125000000000000   0.0353795356382        0.016059247189367        0.004761693576169    0.001437496061445
0.062500000000000    0.0048724189634      0.000521819131150          0.000078988725541    0.000012859973236
0.031250000000000    0.0004761052737       0.000026475744197       0.000001734090059       0.000000148938689
0.015625000000000    0.0000467319845        0.000001559124459      0.000000048598984       0.000000002075960

==> data/errNitsche_Lshaped_nostab.txt <==
0.50000000000000000000	 0.37285422082407132516	 0.35686559212309998390	 0.33595432303928729478	 0.26502286239330241635
0.25000000000000000000	 0.34935534077012714294	 0.23226582812662227573	 0.31377916564257413157	 0.23449814864579132667
0.12500000000000000000	 0.15267855828931112261	 0.25194739988123271424	 0.17319016833287242951	 0.24146401270142678341
0.06250000000000000000	 0.14549003342562005781	 0.11255818136007925134	 0.14662388104530318933	 0.13684195945593730093
0.03125000000000000000	 0.06059981631002821917	 0.10319621141091586680	 0.07054843720132911167	 0.10589627194214744355
0.01562500000000000000	 0.05770802462824224655	 0.04478713261429469877	 0.05817088164345324969	 0.05557336937531809351
0.00781250000000000000	 0.02405234123697872969	 0.04094356198914526207	 0.02800631172799497928	 0.04201266876666511635


==> data/errNitsche_Lshaped_parametric_0.txt <==
0.50000000000000000000	 0.37285422082407132516	 0.35686559212309998390	 0.33595432303928729478	 0.26502286239330241635
0.25000000000000000000	 0.34935534077012714294	 0.23226582812662227573	 0.31377916564257413157	 0.23449814864579132667
0.12500000000000000000	 0.15267855828931112261	 0.25194739988123271424	 0.17319016833287242951	 0.24146401270142678341
0.06250000000000000000	 0.14549003342562005781	 0.11255818136007925134	 0.14662388104530318933	 0.13684195945593730093
0.03125000000000000000	 0.06059981631002821917	 0.10319621141091586680	 0.07054843720132911167	 0.10589627194214744355
0.01562500000000000000	 0.05770802462824224655	 0.04478713261429469877	 0.05817088164345324969	 0.05557336937531809351
0.00781250000000000000	 0.02405234123697872969	 0.04094356198914526207	 0.02800631172799497928	 0.04201266876666511635


==> data/errNitsche_Lshaped_parametric_01.txt <==
0.50000000000000000000	 0.37285422082407132516	 0.35686559212309998390	 0.33595432303928729478	 0.26502286239330241635
0.25000000000000000000	 0.34935534077012714294	 0.23226582812662227573	 0.31377916564257413157	 0.23449814864579132667
0.12500000000000000000	 0.15267855828931112261	 0.25194739988123271424	 0.17319016833287242951	 0.24146401270142678341
0.06250000000000000000	 0.14549003342562005781	 0.11255818136007925134	 0.14662388104530318933	 0.13684195945593730093
0.03125000000000000000	 0.06059981631002821917	 0.10319621141091586680	 0.07054843720132911167	 0.10589627194214744355
0.01562500000000000000	 0.05770802462824224655	 0.04478713261429469877	 0.05817088164345324969	 0.05557336937531809351
0.00781250000000000000	 0.02405234123697872969	 0.04094356198914526207	 0.02800631172799497928	 0.04201266876666511635


==> data/errNitsche_Lshaped_parametric_05.txt <==
0.50000000000000000000	 0.37285422082407132516	 0.35686559212309998390	 0.33595432303928729478	 0.26502286239330241635
0.25000000000000000000	 0.34935534077012714294	 0.23226582812662227573	 0.31377916564257413157	 0.23449814864579132667
0.12500000000000000000	 0.15276161785057584819	 0.25028468137315745823	 0.17332137912532749602	 0.24157206485131815787
0.06250000000000000000	 0.14549003342562005781	 0.11255818136007925134	 0.14662388104530318933	 0.13684195945593730093
0.03125000000000000000	 0.06060736910259491295	 0.10261724869782445912	 0.07064693513010780745	 0.10591338305962502697
0.01562500000000000000	 0.05770802462824224655	 0.04478713261429469877	 0.05817088164345324969	 0.05557336937531809351
0.00781250000000000000	 0.02405474950150745389	 0.04071414305226951635	 0.02804560209332621762	 0.04201944212819579832


==> data/errNitsche_Lshaped_parametric_09.txt <==
0.50000000000000000000	 0.37285422082407132516	 0.35686559212309998390	 0.33595432303928729478	 0.26502286239330241635
0.25000000000000000000	 0.35297019069275270553	 0.29727386533287869508	 0.31110266238833078623	 0.23601869927301985519
0.12500000000000000000	 0.15360826755397258281	 0.25003058421139134904	 0.17323891463502869015	 0.24195456755947106209
0.06250000000000000000	 0.14748761799834819719	 0.10963344701366858902	 0.14633285536299675544	 0.13704090649257935630
0.03125000000000000000	 0.06092267599665299876	 0.10262917835075531514	 0.07063161651888054393	 0.10595552845978099821
0.01562500000000000000	 0.05848902594650908643	 0.04360928995003344327	 0.05784160894553320303	 0.05564724769690163747
0.00781250000000000000	 0.02417892314827302380	 0.04071803461793321172	 0.02803932880848446219	 0.04203616414904980808


==> data/errNitsche_Lshaped_parametric_1.txt <==
0.50000000000000000000	 0.37285422082407132516	 0.35686559212309998390	 0.33595432303928729478	 0.26502286239330241635
0.25000000000000000000	 0.35297019069275270553	 0.29727386533287869508	 0.31110266238833078623	 0.23601869927301985519
0.12500000000000000000	 0.15360826755397258281	 0.25003058421139134904	 0.17323891463502869015	 0.24195456755947106209
0.06250000000000000000	 0.14748761799834819719	 0.10963344701366858902	 0.14633285536299675544	 0.13704090649257935630
0.03125000000000000000	 0.06092267599665299876	 0.10262917835075531514	 0.07063161651888054393	 0.10595552845978099821
0.01562500000000000000	 0.05848902594650908643	 0.04360928995003344327	 0.05784160894553320303	 0.05564724769690163747
0.00781250000000000000	 0.02417892314827302380	 0.04071803461793321172	 0.02803932880848446219	 0.04203616414904980808


==> data/errNitsche_plate.txt <==

0.500000000000000    287.9392615449555    6.247744398966700   8.250267027860426      1.102481936256035
0.250000000000000    7.6967161794707        1.997946550306822   1.620239238521220      0.269159252096332
0.125000000000000    2.7124497034237         0.265497048820248   0.047614727077150     0.010970830215816
0.062500000000000    0.5495714938076        0.030814947338472     0.002047743108310       0.000265796086290
0.031250000000000    0.1796226685543         0.002313635859612     0.000123357906949     0.000053777064793
0.015625000000000    0.0131693954222         0.000338706562373     0.000010475569720      0.000000907438236

==> data/errNitsche_platehole_parametric_0.1.txt <==
0.500000000000000       0.127482776002973              0.001381124344911                  1.090229850317395e-04              6.213959537971102e-06
0.250000000000000      0.009003838517626               1.653015051188354e-04           1.106314464193782e-05              6.790130020176803e-07
0.125000000000000      0.001455416113492               2.124650684988993e-05           7.532006281700470e-07              2.176423884840457e-08
0.062500000000000      3.297226934126263e-04        2.721135596761847e-06           4.897721307394687e-08              6.893730947549664e-10
0.031250000000000      7.887421861703062e-05       3.455073301137738e-07            3.106403633856157e-09              2.173159358898519e-11
0.015625000000000      1.941988058874825e-05       4.351420744171554e-08            1.973595560216697e-10             6.972807587373132e-13
0.007812500000000      4.774825994475866e-06       5.462102603335031e-09            1.230385185105900e-11              4.189917264152788e-13

==> data/errNitsche_platehole_parametric_0.5.txt <==
0.500000000000000       0.127482776002973          0.001381124344911        1.090229850317395e-04       6.213959537971102e-06
0.250000000000000       0.007685318144437          1.689293439430806e-04    2.065055162738429e-05       8.131810231445231e-07
0.125000000000000       0.001469812932030          2.127967394715452e-05    7.534282442529020e-07       2.279398537174398e-08
0.062500000000000       3.317574345719730e-04      3.062040185775746e-06    4.909121359586387e-08       6.907151289301863e-10
0.031250000000000       7.952425928342374e-05      3.464932824183687e-07    3.106362664811561e-09       2.173643170429537e-11
0.015625000000000       1.932908369355066e-05      4.591603300258369e-08    1.959318284668513e-10       6.972906247317367e-13
0.007812500000000       4.787961461242802e-06      5.632266733160073e-09    1.231070720090368e-11       4.215887285767080e-13

==> data/errNitsche_platehole_parametric_0.9.txt <==
0.50000000000000000000	 0.12748277600297261425	 0.00138112434491085840	 0.00010902298503173949	 0.00000621395953797110
0.25000000000000000000	 0.00768531814443663887	 0.00016892934394308062	 0.00002065055162738429	 0.00000081318102314452
0.12500000000000000000	 0.00147333970799917832	 0.00002258506160644557	 0.00000077534537110272	 0.00000002333569681000
0.06250000000000000000	 0.00033175743457197299	 0.00000306204018577575	 0.00000004909121359586	 0.00000000069071512893
0.03125000000000000000	 0.00007987726778333675	 0.00000041949672541051	 0.00000000314836704963	 0.00000000002194748104
0.01562500000000000000	 0.00001934331410233958	 0.00000010254714216623	 0.00000000019819297057	 0.00000000000069873736
0.00781250000000000000	 0.00000530719948483467	 0.00000000572804662754	 0.00000000001236828983	 0.00000000000042095923


==> data/errNitsche_platehole_parametric_1.txt <==
0.50000000000000000000	 0.12748277600297261425	 0.00138112434491085840	 0.00010902298503173949	 0.00000621395953797110
0.25000000000000000000	 0.00768531814443663887	 0.00016892934394308062	 0.00002065055162738429	 0.00000081318102314452
0.12500000000000000000	 0.00147333970799917832	 0.00002258506160644557	 0.00000077534537110272	 0.00000002333569681000
0.06250000000000000000	 0.00033182061771652466	 0.00000341747057311748	 0.00000004987973670094	 0.00000000069739285894
0.03125000000000000000	 0.00008022833408567779	 0.00000039342824690778	 0.00000000315890232503	 0.00000000002200218884
0.01562500000000000000	 0.00001941106462763892	 0.00000005214073957887	 0.00000000020258553520	 0.00000000000070015826
0.00781250000000000000	 0.00000478412106233168	 0.00000000649125678769	 0.00000000001234496510	 0.00000000000042101557


==> data/errNitsche_platereverse.txt <==
 0.500000000000000     475.5299089938926    3.083989813925928  1.446093917992150        0.806367597194539
0.250000000000000      3.4839367309863        0.556380983692804    0.855665094032269       0.433740054106089
0.125000000000000      0.3128791957253         0.175665401322576    0.042531136409938      0.016754391272123
0.062500000000000      0.0940720603761         0.012694033402897    0.001742759091699      0.000265094787145
0.031250000000000       0.0198292751916         0.001353486864170    0.000083560963440       0.000006833707177
 0.015625000000000      0.0042760617577        0.000161329370720     0.000004840879437       0.000000200724013

==> data/errNitsche_ring_horiz_cut_mod_nostab.txt <==
0.50000000000000000000	 0.04294213594076469465	 0.00705275023843660292	 0.00291336155291567521	 0.00056042978700779453
0.25000000000000000000	 0.00870723656544158259	 0.00131425523014233798	 0.00044437659874698479	 0.00011822071130280857
0.12500000000000000000	 0.00198958838132025622	 0.00013278435034085162	 0.00001374980771019192	 0.00000254332031898758
0.06250000000000000000	 0.00048642567859318519	 0.00001561606251120473	 0.00000066506121759219	 0.00000005233730552554
0.03125000000000000000	 0.00012084942428499414	 0.00000192453207564280	 0.00000003905534455372	 0.00000000211110415469
0.01562500000000000000	 0.00003015249260414542	 0.00000023976429130317	 0.00000000242993446378	 0.00000000190139382268
0.00781250000000000000	 0.00000753274069885277	 0.00000002994765504909	 0.00000000028001392867	 0.00000000237175506094


==> data/errNitsche_ring_horiz_cut_mod_parametric_1.txt <==
0.50000000000000000000	 0.04299299792485189453	 0.00700446327350083726	 0.00295012335735880035	 0.00082950412315656904
0.25000000000000000000	 0.00875729833062935566	 0.00137772405978882893	 0.00059017883906140013	 0.00039904457660069063
0.12500000000000000000	 0.00201406234516612447	 0.00030948850470020103	 0.00027164175274565892	 0.00026361962045478280
0.06250000000000000000	 0.00052844827294675943	 0.00019773990440845064	 0.00019099316753043449	 0.00018537015907923573
0.03125000000000000000	 0.00018852976107535481	 0.00013913264977786041	 0.00013470944192970309	 0.00013070323714597573
0.01562500000000000000	 0.00010642576962349185	 0.00009826423390828469	 0.00009512552559278297	 0.00009228526340491421
0.00781250000000000000	 0.00007250359001599120	 0.00006944252850541766	 0.00006721750062012041	 0.00006520715600600813


==> data/errNitsche_ring_horiz_cut_mod_physical_1.txt <==
0.50000000000000000000	 0.04304338214290298614	 0.00698568087968382250	 0.00288963480013348364	 0.00057563519010141704
0.25000000000000000000	 0.00874955073138219096	 0.00131882250275281538	 0.00044541308258619637	 0.00012183738778118103
0.12500000000000000000	 0.00199205646810821438	 0.00013279459354415639	 0.00001377824727125491	 0.00000255713626347303
0.06250000000000000000	 0.00048655670645745511	 0.00001561617059992278	 0.00000066511838746959	 0.00000005239997538509
0.03125000000000000000	 0.00012085660038309159	 0.00000192453529825107	 0.00000003905463159649	 0.00000000144321528992
0.01562500000000000000	 0.00003015287519368454	 0.00000023976438485757	 0.00000000240777355883	 0.00000000004393838024
0.00781250000000000000	 0.00000753275826712462	 0.00000002994764191642	 0.00000000015019904103	 0.00000000000775366663


==> data/errNitsche_ringhole.txt <==
 0.500000000000000           3.911495607499924      4.802582229236647         1.677224442073842          3.949416015333856 
  0.250000000000000           4.857104895449479       1.909445081647315       0.180840287898290          0.377592751670587 
 0.125000000000000             0.743447132484285      0.0707178198548580       0.010940323671290          0.012213781965946
   0.062500000000000           0.093148166745296       0.003800907911171       0.000464844173284          0.000066950281593
  0.031250000000000           0.024049800640516       0.000419615475437       0.000029621718371           0.000001527704109
   0.015625000000000             0.004037624241834     0.000047515698460      0.000001501006585           0.000000043947341



     



==> data/errNitsche_ringhole_parametric_0.1.txt <==
0.500000000000000      2.166370502079888      2.333229108559403                  3.008241920146555             6.796160770983642
0.250000000000000      1.372282413294564      1.920174491116664                  0.457263320731971              0.325182674816483
0.125000000000000      0.793444586920364      0.053112657728366                  0.024701909414206             0.022875683683514
0.062500000000000      0.088730102057168      0.005626528120227                4.944480369682743e-04        1.099552269972470e-04
0.031250000000000     0.043881850537120      3.802724993888906e-04           2.352735295745679e-05       1.537839500202439e-06
0.015625000000000      0.003380725045983      4.430558066086646e-05           1.399297065212264e-06       4.494940827273098e-08
0.007812500000000      6.573373436676815e-04    5.477849139105271e-06        8.811188654454235e-08     1.285941495961698e-09

==> data/errNitsche_ringhole_parametric_0.5.txt <==
0.500000000000000                2.166370502079888                       2.333229108559403              3.008241920146555             6.796160770983642
0.250000000000000		1.326189710554807			2.104665466957301               0.492404902285394              0.334086872839699
0.125000000000000		0.795335834951109			0.051484197247244               0.013641199720519              0.061164147562690
0.062500000000000		0.089292024501408			0.006105512016933               4.623936306827152e-04           1.565130163074162e-04
0.031250000000000		0.043921757927498                       3.794039875888299e-04           2.299552157212982e-05            8.776723690908984e-06
0.015625000000000		0.003529766001414                       5.687429569719730e-05           1.362953355306238e-06           4.146364765571222e-08
0.007812500000000		9.856042269296950e-04                    5.485429430874478e-06          8.381443504489685e-08          1.252970734980146e-09

==> data/errNitsche_ringhole_parametric_0.9.txt <==
0.500000000000000                  2.166370502079888                  2.333229108559403              3.008241920146555          6.796160770983642
0.250000000000000                  1.326189710554807                  2.104665466957301              0.492404902285394          0.334086872839699
0.125000000000000                  0.793946376362261                  0.051278038714488              0.013188369826743          0.019849039472159
0.062500000000000                  0.100686518512784                  0.004420884622192              5.439634774897508e-04      8.096189959792197e-05
0.031250000000000                  0.044034948952244                 4.011309363697972e-04           2.287202216139434e-05      1.724521850177869e-06
0.015625000000000                  0.003448082393324                 4.513766812405450e-05           1.379931082537817e-06      4.142590730267300e-08
0.007812500000000                  7.007842995980877e-04             5.780138238887383e-06           8.375247143397322e-08      1.252533517080447e-09

==> data/errNitsche_ringhole_parametric_1.txt <==
0.500000000000000        2.166370502079888              2.333229108559403              3.008241920146555             6.796160770983642
0.250000000000000        1.317190468341843               2.341774280597390             3.054968012240492             30.973798749049830
0.125000000000000        1.146503018694884               0.056721851714246             0.011939818179812             0.018771889146327
0.062500000000000       0.091567376125639              0.004995824722239               4.762902944552356e-04      6.655973136431581e-05
0.031250000000000       0.045971729358941              4.089170840828148e-04        2.354416146092028e-05       1.462426891589377e-06
0.015625000000000      0.004975563179573             1.820323803546424e-04          1.463883246261468e-06       4.141237965601446e-08
0.007812500000000       8.199874744802510e-04       5.542750692501258e-06        8.390226572199263e-08       1.253614694046464e-09

==> data/errNitsche_ringhole_physical_0.1.txt <==
0.500000000000000          2.166370502079888                2.333229108559403          3.008241920146555                 6.796160770983642
0.250000000000000          1.315576470934783                1.935229230938754          0.458552244190718                  0.324967588442491
0.125000000000000          0.787326062604823                 0.053113863737701         0.024696290246242                  0.022876368767703
0.062500000000000          0.088877612293190                0.005633347088878          4.951270872983303e-04          7.212246409799879e-05
0.031250000000000         0.043872377326752                3.802187338501259e-04      2.360428918291256e-05        1.551815328500348e-06
0.015625000000000         0.003419877960297              4.430479528573753e-05       1.407649469609399e-06         4.593042655424157e-08
0.007812500000000         6.571071158991827e-04       5.477879988224060e-06        8.823489377202327e-08         2.954361917662983e-08

==> data/errNitsche_ringhole_physical_0.5.txt <==
0.500000000000000                  2.166370502079888                   2.333229108559403                 3.008241920146555                6.796160770983642
0.250000000000000                 1.237185666709018 		        2.068645469965039                   0.471982140779789                0.352964933179122
0.125000000000000                 0.787847871752961                   0.052357108394831                    0.012498481145290              0.019290189183255
0.062500000000000                 0.088829635610719                 0.005881742171338                    4.674912782232696e-04         7.271237855694038e-05
0.031250000000000                0.043910243210643                     3.810932561271969e-04            2.321610373555155e-05      1.569369077230160e-06
0.015625000000000                0.003497009501484                     4.482387735314807e-05            1.396306766475196e-06        7.233928075896429e-08
0.007812500000000               6.586236937652874e-04               9.219417380111498e-06            8.390569826536415e-08       1.749819613104929e-07

==> data/errNitsche_ringhole_physical_0.9.txt <==
0.500000000000000          2.166370502079888              2.166370502079888             3.008241920146555                6.796160770983642
0.250000000000000         1.237185666709018              2.068645469965039              0.471982140779789                 0.352964933179122
0.125000000000000          1.027253583459939              0.052236091600669            0.013070630878827                 0.032555005961239
0.062500000000000        0.090192885256900              0.003947229607578              4.940906190064721e-04          6.619610861039050e-05
0.031250000000000      0.041034441403409               4.249340839145605e-04        2.354223254370848e-05          1.670022241965256e-06
0.015625000000000       0.003598579162875            8.105826188347932e-05         1.494552544823902e-06            6.908886647100513e-08
0.007812500000000        6.561216488079006e-04     5.804733422835330e-06         8.416232645288098e-08         1.196875485924147e-07

==> data/errNitsche_ringhole_physical_1.txt <==
0.500000000000000        2.166370502079888                  2.333229108559403                 3.008241920146555           6.796160770983642
0.250000000000000         13.203333283136931               1.101232467786019                 1.086261430146518            0.402011449315134
0.125000000000000         0.833099044964113                 0.698893749511694                   0.022977983535795         0.019493101913537
0.062500000000000          0.090810270094178               0.005380579132048                 4.932393558321084e-04        7.246710067239042e-05
0.031250000000000         0.041106587013629                6.026619551734088e-04          2.627240850907886e-05           1.750334792094433e-06
0.015625000000000         0.003530350914995                3.862572770863711e-04           1.782463173743343e-06           1.586159497833212e-07
0.007812500000000         7.339998943044414e-04        1.311382518780445e-05           8.571769074599237e-08              7.955176635804421e-07

==> data/errl2_platewithhole.txt <==
h                     p = 2                         p=3
0.500000000000000   0.633521040747741      
0.250000000000000   0.000343325389039      
0.125000000000000   0.000030314857759
0.062500000000000   0.000006434913582
0.031250000000000   0.000000595925437
0.015625000000000   0.000000041284012     

==> data/errl2_ringhole.txt <==
0.500000000000000  0.609357712480756     0.521842286624960   0.155260771041801   0.236107142627008
0.250000000000000 0.380355838479817      0.103061154553829   0.020190221522577   0.019313261742440
0.125000000000000   0.032154689144873    0.003431558517687   0.000829538070713   0.000428076174060
0.062500000000000  0.002169704354793     0.000109514638176  0.000015023869350    0.000002273762686
0.031250000000000   0.000261736264129    0.000005693750513   0.000000372318796   0.000000023361702
0.015625000000000    0.000021979896453   0.000000331752971    0.000000010398580  0.000000000319153


==> data/error_L2projection_nonstab.txt <==
0.50000000000000000000	 0.25400646953157163255
0.25000000000000000000	 0.14610150753695175241
0.12500000000000000000	 0.03970039159254170474
0.06250000000000000000	 0.00796144181578178033
0.03125000000000000000	 0.00183608920294227535
0.01562500000000000000	 0.00044922993055826835


==> data/error_L2projection_stab.txt <==
0.50000000000000000000	 0.28219152320284096591
0.25000000000000000000	 0.14739154363399870062
0.12500000000000000000	 0.04001854266297293072
0.06250000000000000000	 0.00880575433888527818
0.03125000000000000000	 0.00188059772866518626
0.01562500000000000000	 0.00045565101698919727


==> data/error_div_plate_hole_stab.txt <==
0.25000000000000000000	 0.11354464000711508853	 0.03859487526573669725	 0.00827891612283612049	 0.00908460897893099799	0.00155280823871907156
0.12500000000000000000	 0.01452329479192253706	 0.00905535637281148532	 0.00043455643333069994	 0.00016403559119712273	0.00000327511349776866
0.06250000000000000000	 0.00938534983245171810	 0.00138264568183149605	 0.00010478261631821097	 0.00000486617614504561	0.00000045061613999152
0.03125000000000000000	 0.00288225787677112840	 0.00020979485904906457	 0.00000708811261842281	 0.00000010034610949823	0.00000000476516926937
0.01562500000000000000	 0.00087484823433964514	 0.00003906076862118833	 0.00000050819244151149	 0.00000000448135916005	0.00000000016547460623


==> data/error_fitted_square_p=0.txt <==
0.50000000000000000000	 0.14928864221692961234	 0.22296188212744497137
0.25000000000000000000	 0.10074062979528125572	 0.09536115249051779763
0.12500000000000000000	 0.06185601949989359000	 0.03681986301800287825
0.06250000000000000000	 0.03696699726454604623	 0.01358341886280555258
0.03125000000000000000	 0.02195775697187856562	 0.00490406252593304001
0.01562500000000000000	 0.01303567296545758182	 0.00175195754707847687


==> data/error_fitted_square_p=1.txt <==
0.50000000000000000000	 0.04409367804864931795	 0.04083448476625153173
0.25000000000000000000	 0.01988271834479738223	 0.00800267101818286780
0.12500000000000000000	 0.00864676259308513363	 0.00150014366446244688
0.06250000000000000000	 0.00369530941585006090	 0.00027336129132843296
0.03125000000000000000	 0.00156614964019358800	 0.00004907139803663615
0.01562500000000000000	 0.00066109171474795618	 0.00000874182313841161


==> data/error_fitted_square_p=2.txt <==
0.50000000000000000000	 0.08734517386444663745	 0.00356658248223992768
0.25000000000000000000	 0.02598057697679111502	 0.00031796070175791274
0.12500000000000000000	 0.00773036975009517343	 0.00002816879539350569
0.06250000000000000000	 0.00229886421458577826	 0.00000249125801727247
0.03125000000000000000	 0.00068350565609689453	 0.00000022023076534967


==> data/error_fitted_square_p=3.txt <==
0.50000000000000000000	 0.00031594632464160158	 0.00000003903529154211
0.25000000000000000000	 0.00002946342598517750	 0.00000000045801954518
0.12500000000000000000	 0.00000276742237455442	 0.00000000000564681116
0.06250000000000000000	 0.00000026771680753664	 0.00000000000007420411
0.03125000000000000000	 0.00000009060203466831	 0.00000000000000226544


==> data/error_pentagon_bent_eps_convergence_press_N.txt <==
0.50000000000000000000	 1.49366136932594484321	0.57980817991575694936
0.25000000000000000000	 604.51646829898970736394	0.02031498235762405763
0.12500000000000000000	 123.35630887845361769450	0.00450394101773365571
0.06250000000000000000	 27.08819263673234800649	0.00086330905242588756
0.03125000000000000000	 41.25813778358766370502	0.00026385477809536185
0.01562500000000000000	 50.59172907919141692901	0.00011015605365490615


==> data/error_pentagon_bent_eps_convergence_press_RT.txt <==
0.50000000000000000000	 23.33980801549758510305	3.41462038174738236052
0.25000000000000000000	 4192.59185205814901564736	2.50491857175392507173
0.12500000000000000000	 19185.97025266114360420033	0.45927845438485304097
0.06250000000000000000	 4456.67856067525463004131	0.11704584888726779490
0.03125000000000000000	 1053.91005613070274193888	0.03140774347602769828
0.01562500000000000000	 257.91248842682131225956	0.00890612740399380175


==> data/error_pentagon_bent_eps_convergence_press_TH.txt <==
0.50000000000000000000	 0.13093471205880047314	0.08035826448178405579
0.25000000000000000000	 442.27999273381101374980	0.01863423351041299664
0.12500000000000000000	 103.16276736299755611981	0.00334157946693493810
0.06250000000000000000	 31.45621434019398776627	0.00066017794217673308
0.03125000000000000000	 34.76462880892649565112	0.00015165585466457479
0.01562500000000000000	 44.57244995540320076088	0.00004164929403872122


==> data/error_pentagon_bent_eps_convergence_vel_N.txt <==
0.50000000000000000000	 0.07310149745433040802	0.11126626885096446706
0.25000000000000000000	 0.01446284665556112937	0.01442519811267383920
0.12500000000000000000	 0.00300673913249380415	0.00297306913512820513
0.06250000000000000000	 0.00068765020641011832	0.00067243063048473268
0.03125000000000000000	 0.00021099686483331173	0.00016891337853830503
0.01562500000000000000	 0.00010160333344128578	0.00005300680157174446


==> data/error_pentagon_bent_eps_convergence_vel_RT.txt <==
0.50000000000000000000	 0.10666289365010253598	0.10904374815935191645
0.25000000000000000000	 0.04405738041740193955	0.04048922421589154497
0.12500000000000000000	 0.02386122398708067499	0.01840003274223959290
0.06250000000000000000	 0.00987382774345722108	0.00814684670899125732
0.03125000000000000000	 0.00425421271838541046	0.00387468663317046703
0.01562500000000000000	 0.00197932036110967050	0.00190516508902219988


==> data/error_pentagon_bent_eps_convergence_vel_TH.txt <==
0.50000000000000000000	 0.03688674042755792082	0.04525896639222570794
0.25000000000000000000	 0.00933383985062167382	0.00957929451170734178
0.12500000000000000000	 0.00199457529510657042	0.00206394963747336992
0.06250000000000000000	 0.00051080909494898615	0.00046022639269122860
0.03125000000000000000	 0.00017065271709389547	0.00012664537660348187
0.01562500000000000000	 0.00009326363377176009	0.00005756875989582353


==> data/error_pentagon_eps11.txt <==
0.50000000000000000000	 0.36034452587627679998	 0.29653689482617540119
0.25000000000000000000	 4.02448299682944554689	 350.45401944152359874352
0.12500000000000000000	 23.68372478383774648591	 257.23466644100437861198
0.06250000000000000000	 26.92120472104960526849	 162.90242233178190645049
0.03125000000000000000	 8.90735735257451466396	 85.31610687090197586713
0.01562500000000000000	 2.96847073296460406411	 42.72532186435439172101


==> data/error_pentagon_eps13.txt <==
0.50000000000000000000	 0.36034452587560189540	 0.29653689482606127026
0.25000000000000000000	 160.67567623383163777362	 0.70808729392322411478
0.12500000000000000000	 395.52271245152667233924	 10.66532327274418712193
0.06250000000000000000	 173.47812093674681932498	 6.08389459974027690947
0.03125000000000000000	 69.44843936657979099891	 2.43281764163477109975
0.01562500000000000000	 44.59465620324580470424	 2.36659758555816601699


==> data/error_pentagon_eps3.txt <==
0.50000000000000000000	 0.36041263941086210121	 0.29654857621405256163
0.25000000000000000000	 0.17870975043281903116	 0.13418277897310490476
0.12500000000000000000	 0.08800040330875981420	 0.06082785877857035950
0.06250000000000000000	 0.05076869616407404112	 0.03354675784168971442
0.03125000000000000000	 0.03414893968666848217	 0.02271804827046443667
0.01562500000000000000	 0.02448647703432282885	 0.01532915656846619602


==> data/error_pentagon_eps5.txt <==
0.50000000000000000000	 0.36034520783014550860	 0.29653701006638821802
0.25000000000000000000	 0.17867247293147367482	 0.37364121645724501786
0.12500000000000000000	 0.08774682895065145927	 0.26474351634950021861
0.06250000000000000000	 0.04977897971045655567	 0.16631177162977653361
0.03125000000000000000	 0.03196094982089912190	 0.08844289408846539580
0.01562500000000000000	 0.02184041288643756920	 0.04782806283801939451


==> data/error_pentagon_eps7.txt <==
0.50000000000000000000	 0.36034453269522243035	 0.29653689597830551472
0.25000000000000000000	 0.17867210139639472244	 3.50700241128863465789
0.12500000000000000000	 0.08774418394284112799	 2.59040292757990631145
0.06250000000000000000	 0.04976718037737298123	 1.63796503802357995561
0.03125000000000000000	 0.03192097600929935663	 0.85586776566275801770
0.01562500000000000000	 0.02172093855181518943	 0.42842311973408786496


==> data/error_pentagon_eps9.txt <==
0.50000000000000000000	 0.36034452594379101642	 0.29653689483758260970
0.25000000000000000000	 0.17911370845130647478	 35.04632915612923227400
0.12500000000000000000	 0.08791505418524708793	 25.89826635890077000113
0.06250000000000000000	 0.04985246384208785048	 16.37712493939889668582
0.03125000000000000000	 0.03194282014079227044	 8.55578385307284783323
0.01562500000000000000	 0.02172238474155884641	 4.27903128138703880978


==> data/error_pentagon_eps_convergence_press_N.txt <==
0.50000000000000000000	 0.07806517988747750658	 0.00958269830813720733
0.25000000000000000000	 972.11420161620117141865	 0.00748779722020072140
0.12500000000000000000	 68.11024610946090263042	 0.00013650751801456650
0.06250000000000000000	 4.49197863514944284447	 0.00002526114508673737
0.03125000000000000000	 0.28948326353272890721	 0.00000130079208873755
0.01562500000000000000	 0.01837002893149546415	 0.00000024652747939085


==> data/error_pentagon_eps_convergence_press_RT.txt <==
0.50000000000000000000	 28.57488988068530488817	0.33463038354336810398
0.25000000000000000000	 24863.94306299715753993951	0.48050159147567761408
0.12500000000000000000	 74551.17289565183455124497	0.13021251032910552414
0.06250000000000000000	 3511.55168891275570786092	0.01972059716277187874
0.03125000000000000000	 474.49849929434770956505	0.00320257474234072808
0.01562500000000000000	 55.03632396080122646254	0.00052356324092063652


==> data/error_pentagon_eps_convergence_press_TH.txt <==
0.50000000000000000000	 0.01923105568696864554	 0.01077897382136955642
0.25000000000000000000	 92.48397300449768465569	 0.00214257504211699161
0.12500000000000000000	 5.47016371055376282584	 0.00011446549731684310
0.06250000000000000000	 0.31907952371021808258	 0.00001614736019342565
0.03125000000000000000	 0.01768285199788523568	 0.00000128926130328199
0.01562500000000000000	 0.00102578732840091303	 0.00000016957599405002


==> data/error_pentagon_eps_convergence_vel_N.txt <==
0.50000000000000000000	 0.01430910727837771818	 0.01434912497229745565
0.25000000000000000000	 0.00227851236852029838	 0.00244142106019108436
0.12500000000000000000	 0.00030463599707968399	 0.00030336592884924030
0.06250000000000000000	 0.00003923067843906705	 0.00003942636843274292
0.03125000000000000000	 0.00000497729971430892	 0.00000497141052087835
0.01562500000000000000	 0.00000062671207276615	 0.00000062723270356862


==> data/error_pentagon_eps_convergence_vel_RT.txt <==
0.50000000000000000000	 0.31106004975670953350	0.14088796485207794040
0.25000000000000000000	 0.03652638104992637913	0.03486064786471974181
0.12500000000000000000	 0.02086388950085194677	0.00831283279778339754
0.06250000000000000000	 0.00213780381258950672	0.00203286863266772177
0.03125000000000000000	 0.00051824346986594416	0.00050342891980703381
0.01562500000000000000	 0.00012671410773619740	0.00012522248133348856


==> data/error_pentagon_eps_convergence_vel_TH.txt <==
0.50000000000000000000	 0.01422150528905082902	 0.01434763221811464345
0.25000000000000000000	 0.00218491827242519145	 0.00219078670011361000
0.12500000000000000000	 0.00029838447074335067	 0.00029804690096801688
0.06250000000000000000	 0.00003886138175257422	 0.00003900704246487810
0.03125000000000000000	 0.00000495401888507284	 0.00000495228736291885
0.01562500000000000000	 0.00000062524534720321	 0.00000062547684700175


==> data/error_pentagon_refine_h.txt <==
0.50000000000000000000	 0.00599202537948109130	 0.00411980675019483523
0.25000000000000000000	 0.00123889298586337109	 0.00702828683701760531
0.12500000000000000000	 0.00020149087476386871	 0.00026888381167672608
0.06250000000000000000	 0.00003401826481827531	 0.00001047420647256591
0.03125000000000000000	 0.00000587130722596961	 0.00000075050758575200


==> data/error_press_plate_hole.txt <==
0.50000000000000000000	 97.88594629327965890297	 14.42273407736790069578	 0.56313469993764664334	 0.00000013249363744771	 0.00000003125822203869
0.25000000000000000000	 30.29468038019196995947	 2.32545456721352739038	 0.02873490651215902109	 0.00073658975879119259	 0.00026784645949823728
0.12500000000000000000	 8.24232124328445259209	 0.35181002820883350291	 0.00944671846073469150	 0.00000054683269039457	 0.00000016584831302818
0.06250000000000000000	 2.30971704304341018954	 0.16243315313990955295	 0.01046124317812397418	 0.00000264597384660238	 0.00000190318397805321
0.03125000000000000000	 0.62816572909242129885	 0.02245046769810220624	 0.00016565439554830361	 0.00000003080641473924	 0.00000000855417851457
0.01562500000000000000	 0.17558079506503093681	 0.00329751345355101940	 0.00012977979144061457	 0.00000012183152830221	 0.00000030782297341422


==> data/error_press_plate_hole_stab.txt <==

0.25000000000000000000	 10.39058231011225608142	 0.96895721628521347402	 0.12343138180234144996	 0.08710123092487115359	 0.65249901227557172145
0.12500000000000000000	 2.36272937250659387232	 0.16889647921246223050	 0.04277706104357906214	 0.00373749543621917186	 0.00156048150397004263
0.06250000000000000000	 0.56927943012625459307	 0.02245151931459412123	 0.00026400143015822819	 0.00020476134805165878	 0.00002255170329675523
0.03125000000000000000	 0.14073697709199156636	 0.00231176970382877779	 0.00008448628700427542	 0.00000140254055899982	 0.00000008421792234162
0.01562500000000000000	 0.03529835204758111772	 0.00029231539152531751	 0.00000502573369387552	 0.00000006814892784818	 0.00000000165956703589


==> data/error_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 0.51981917743765315709	 0.04625191992480828795	 0.48779791170792269339	 0.22914932327616996388
0.25000000000000000000	 0.33950310631182778476	 0.01170378205246269676	 0.32799874896996267237	 0.09633839768716968843
0.12500000000000000000	 0.20131237727008122196	 0.00255920723903932824	 0.19815738807496774410	 0.03693183172698532440
0.06250000000000000000	 0.11823500303188624883	 0.00054676452884306400	 0.11747812415646012585	 0.01359455006900894825
0.03125000000000000000	 0.06973125602469512629	 0.00011991667284983018	 0.06956135914082486882	 0.00490510341799983533
0.01562500000000000000	 0.04128590481048579480	 0.00002739063728771793	 0.04124900821883323299	 0.00175205213859899430


==> data/error_square_fitted_p=0_gamma=1_b0form.txt <==
0.50000000000000000000	 0.29548826450581228142	 0.14501312384079334539	 0.02591592564191306722
0.25000000000000000000	 0.19414776721952164973	 0.09420208020307184460	 0.02124690368117266442
0.12500000000000000000	 0.11611721591071512416	 0.05246797781440438319	 0.01318871187387900962
0.06250000000000000000	 0.06794063572395034334	 0.02752889536735282638	 0.00722884536898871308
0.03125000000000000000	 0.03963944851264121494	 0.01407962393668394686	 0.00376901393341789797


==> data/error_square_fitted_p=0_gamma=1_mod.txt <==
0.50000000000000000000	 0.32917778717289808421	 0.14592486064321741335	 1.06331783052775130649	 0.24828937197342376697
0.25000000000000000000	 0.31542516188685004730	 0.14014941640428713043	 1.70254611406031930443	 0.11085231239040377327
0.12500000000000000000	 0.25440122081546751032	 0.11342808231270185004	 2.39417820954411508794	 0.04382592676761259270
0.06250000000000000000	 0.19119837121371774380	 0.08541436881801940662	 3.25380129988850441691	 0.01635012503715574383
0.03125000000000000000	 0.13923425084074883551	 0.06224676709328216123	 4.41807687438180440864	 0.00593488589277859149
0.01562500000000000000	 0.09988866392740464173	 0.04466736857561562357	 6.04581963700131108652	 0.00212583242040221762


==> data/error_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 0.34875780525801802767	 0.03005290648903509790	 0.33575880689465814610	 0.22572546863297018871
0.25000000000000000000	 0.16099024435846528980	 0.00636908222359024168	 0.15935778494318869614	 0.09552469800811150269
0.12500000000000000000	 0.06921056995366370312	 0.00154621211348309677	 0.06905062324073395208	 0.03682297767482886619
0.06250000000000000000	 0.02921187175669441929	 0.00038777351256147542	 0.02919736425675202238	 0.01358295487127076165
0.03125000000000000000	 0.01227102535856472790	 0.00009721492312648258	 0.01226969865192208305	 0.00490398300447239879
0.01562500000000000000	 0.00515210520277913260	 0.00002432797967511838	 0.00515197562036448509	 0.00175194867886529766


==> data/error_square_fitted_p=0_gamma=h-1_b0form.txt <==
0.50000000000000000000	 0.20034732446277961349	 0.08345522896435796090	 0.01855903087573981466
0.25000000000000000000	 0.08944962050605317905	 0.02657993386428856089	 0.00565809276885596412
0.12500000000000000000	 0.03751535892034557618	 0.00708595926796965793	 0.00152058959987467980
0.06250000000000000000	 0.01569393376485471100	 0.00180062943043987427	 0.00038760775938092787
0.03125000000000000000	 0.00658133615533379977	 0.00045200464034609239	 0.00009738195636562639


==> data/error_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 0.79361456813136366240	 0.08188118757385950963	 0.71807603712192957790	 0.23583195373730556077
0.25000000000000000000	 0.79188158893769566848	 0.04102472123418698935	 0.71768548516672903137	 0.09951882395665827274
0.12500000000000000000	 0.67665662833509676588	 0.01710032013459739791	 0.61766497646508866648	 0.03779104751407245250
0.06250000000000000000	 0.55240462434969017647	 0.00655063658480847192	 0.51070121454421557594	 0.01377874699083238112
0.03125000000000000000	 0.44743257754823306804	 0.00240886617190348316	 0.41992098550138251545	 0.00494082344133160278
0.01562500000000000000	 0.36386405603430310718	 0.00086832390517424562	 0.34644094098111755109	 0.00175866098058700395


==> data/error_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 1.22482434501000980731	 0.14592486064321741335	 1.06331783052775130649	 0.24828937197342376697
0.25000000000000000000	 2.04839544784362592722	 0.14014941640428713043	 1.70254611406031930443	 0.11085231239040377327
0.12500000000000000000	 3.01058374934328076833	 0.11342808231270185004	 2.39417820954411508794	 0.04382592676761259270
0.06250000000000000000	 4.25269166747736093726	 0.08541436881801940662	 3.25380129988850441691	 0.01635012503715574383
0.03125000000000000000	 5.95038409851221139490	 0.06224676709328216123	 4.41807687438180440864	 0.00593488589277859149
0.01562500000000000000	 8.32169108841494953310	 0.04466736857561562357	 6.04581963700131108652	 0.00212583242040221762


==> data/error_square_fitted_p=0_gamma=h_2_b0form.txt <==
0.50000000000000000000	 0.61233264256054098507	 0.34324806013903547131	 0.06535477791283825222
0.25000000000000000000	 0.78735675175830377448	 0.51430222757738464079	 0.12218556793105611602
0.12500000000000000000	 0.88221871888395853034	 0.63817283647273159719	 0.15380375701168816360
0.06250000000000000000	 0.92479624163145757176	 0.72358117724550641281	 0.17116189264198458653
0.03125000000000000000	 0.93361769087905988052	 0.77867934085706780323	 0.18063026736561343943


==> data/error_square_fitted_p=0_gamma=h_b0form.txt <==
0.50000000000000000000	 0.43235565207111292807	 0.23492848016192183214	 0.04299262532641819068
0.25000000000000000000	 0.42602932691919270791	 0.26851421226420069122	 0.06510311257068003565
0.12500000000000000000	 0.39433645070117528952	 0.27764064454379305813	 0.07187865277290896027
0.06250000000000000000	 0.36503020238444106038	 0.27996359256384739655	 0.07363108030542901694
0.03125000000000000000	 0.34209701323878083379	 0.28054685708400578514	 0.07407264004332560214


==> data/error_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 0.28660361529563016525	 0.00763094194907304457	 0.28375894834236936592	 0.04070096731645099497
0.25000000000000000000	 0.12655011803626878275	 0.00091271510212897664	 0.12629789385706632898	 0.00797814242941618720
0.12500000000000000000	 0.05474867294760308450	 0.00010699231661177896	 0.05472811266154409271	 0.00149861133084741951
0.06250000000000000000	 0.02337514375857312199	 0.00001269340295482925	 0.02337354425412980358	 0.00027328301397383211
0.03125000000000000000	 0.00990539505066882243	 0.00000153421626473611	 0.00990527344445709182	 0.00004906769531525300


==> data/error_square_fitted_p=1_gamma=1_mod.txt <==
0.50000000000000000000	 0.07769689591939923923	 0.02183984525099349344	 0.60186369302797004810	 0.04036444445070002524
0.25000000000000000000	 0.03065774052023362631	 0.00848761165166669364	 0.53631180139293643805	 0.00765327287180622619
0.12500000000000000000	 0.01151805687741999477	 0.00319089663709512571	 0.45594582385111881440	 0.00141210259203593995
0.06250000000000000000	 0.00420048713983558510	 0.00116455409279297723	 0.38175753656974215078	 0.00025528286536803213
0.03125000000000000000	 0.00150842001251046392	 0.00041831343771829885	 0.31834145348021608557	 0.00004564146713719098


==> data/error_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 0.19925863220549325239	 0.00598040558177475017	 0.19816436827874617244	 0.04076779716224254030
0.25000000000000000000	 0.06293979932646308340	 0.00073831694954352696	 0.06290396521258222184	 0.00799696998493619991
0.12500000000000000000	 0.01933620836808933388	 0.00009341449632154290	 0.01933507582525779284	 0.00149998620600147480
0.06250000000000000000	 0.00584281865996370310	 0.00001175021561012215	 0.00584278188780364832	 0.00027335827921331243
0.03125000000000000000	 0.00175100860038428794	 0.00000147205122232042	 0.00175100731037195010	 0.00004907137429838103


==> data/error_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 0.41780295864908001402	 0.01212743648095268925	 0.41036754124534419175	 0.04057706816395185295
0.25000000000000000000	 0.25820552770291166356	 0.00234383433866531491	 0.25629658602379368215	 0.00790547363896259604
0.12500000000000000000	 0.15612921573744545367	 0.00043617895385686303	 0.15567718687102136133	 0.00148779677253862725
0.06250000000000000000	 0.09374692992117654444	 0.00007919653998969558	 0.09364595290429010566	 0.00027208856149877079
0.03125000000000000000	 0.05606883741537511262	 0.00001419126371005206	 0.05604696426816758309	 0.00004895043776652116


==> data/error_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 0.62044838544841462991	 0.02183984525099346569	 0.60186369302797027014	 0.04036444445070006687
0.25000000000000000000	 0.54917038148555408217	 0.00848761165166668149	 0.53631180139293610498	 0.00765327287180621665
0.12500000000000000000	 0.46447361618624455337	 0.00319089663709512181	 0.45594582385111870337	 0.00141210259203595231
0.06250000000000000000	 0.38718196864538262369	 0.00116455409279296812	 0.38175753656974081851	 0.00025528286536804340
0.03125000000000000000	 0.32170205014460601101	 0.00041831343771830015	 0.31834145348021647415	 0.00004564146713719356


==> data/error_vel_plate_hole.txt <==
0.50000000000000000000	 23.86167512216032804417	 3.13967176931559777131	 0.20189694260856194674	 0.00000002517294927346	 0.00000000506576409174
0.25000000000000000000	 11.54499686406409963979	 0.74515160428953730598	 0.03043616309829281705	 0.00001234103995267984	 0.00000356793917942213
0.12500000000000000000	 5.65110548916834254385	 0.18332484561488343600	 0.00403682867221577795	 0.00000000656351055945	 0.00000000221383341032
0.06250000000000000000	 2.79765998402992543959	 0.04583627905622313092	 0.00056706999046336629	 0.00000003273854213964	 0.00000001738997831166
0.03125000000000000000	 1.39319562466546154056	 0.01140641136254559942	 0.00006499768841811991	 0.00000000045951504257	 0.00000000011689179603
0.01562500000000000000	 0.69563837523821092645	 0.00285039558859184750	 0.00000846818155952903	 0.00000000185746844189	 0.00000000520470557562


==> data/error_vel_plate_hole_stab.txt <==

0.25000000000000000000	 5.80678528882654010346	 0.52687758655091909699	 0.08684267668414082098	 0.02695421280592748617	 0.01903371494370211317
0.12500000000000000000	 2.82652817250275356642	 0.12242308611511712457	 0.01066712401142539887	 0.00109542669261893468	 0.00007166353009308841
0.06250000000000000000	 1.40175823000952526343	 0.02958944762823901078	 0.00135866768141599918	 0.00004944401967821325	 0.00000194335757865850
0.03125000000000000000	 0.69919341604248297362	 0.00732706354378023089	 0.00017185992046318479	 0.00000263532314940438	 0.00000004768589775279
0.01562500000000000000	 0.34935532164540583633	 0.00182681078689335744	 0.00002162821006632993	 0.00000015938679018806	 0.00000000139967143487

==> data/inf_sup_b0_pentagon_N.txt <==
0.25000000000000000000	 0.16285784691474011754	 0.01651671690358156447	 0.00165254059169817058	 0.00016525493694891582	 0.00001652551050318138	 0.00000165262494900307	 0.00000016540745985911
0.12500000000000000000	 0.22370870578518856076	 0.02334574993737355275	 0.00233703279919739984	 0.00023370575772602441	 0.00002337056722110225	 0.00000233702440178829	 0.00000023212159810470
0.06250000000000000000	 0.19522832911507162490	 0.03298048394673466777	 0.00330502807478231511	 0.00033050981706206226	 0.00003305096976558678	 0.00000330506189244556	 0.00000032899853667750
0.03125000000000000000	 0.11401434931163323405	 0.04653906774160988108	 0.00467391539494879920	 0.00046741136501004686	 0.00004674112961277819	 0.00000467396218948320	 0.00000046583449326112
0.01562500000000000000	 0.15996632609420341486	 0.06551504511023374666	 0.00660963138856330429	 0.00066101920778779695	 0.00006610192798185039	 0.00000660984180887034	 0.00000065811277214024


==> data/inf_sup_b0_pentagon_RT.txt <==
0.25000000000000000000	 0.15306215199264683324	 0.01636036260327867684	 0.00163692797667568395	 0.00016369368633988168	 0.00001636936487321135	 0.00000163700179677878	 0.00000016402426474717
0.12500000000000000000	 0.19763627144055270768	 0.02312393071944163214	 0.00231495306841033579	 0.00023149781658773791	 0.00002314978520238630	 0.00000231489361180454	 0.00000023063316580727
0.06250000000000000000	 0.17215941643323987020	 0.03266318020973513203	 0.00327380215133796356	 0.00032738731525946740	 0.00003273872425531643	 0.00000327383559652711	 0.00000032671843318690
0.03125000000000000000	 0.11049414602628915283	 0.04607240193160527103	 0.00462975383785018367	 0.00046299547907199877	 0.00004629954466957326	 0.00000462980262265635	 0.00000046161274192741
0.01562500000000000000	 0.14624777556861126571	 0.06476176907248540338	 0.00654717286934898817	 0.00065477419853245231	 0.00006547742681922188	 0.00000654738758242118	 0.00000065173291590551


==> data/inf_sup_b0_pentagon_TH.txt <==
0.25000000000000000000	 0.17115631524035573863	 0.01667856910088680311	 0.00166860895952484849	 0.00016686167010387687	 0.00001668617761561244	 0.00000166866759153192	 0.00000016727915892189
0.12500000000000000000	 0.22731623141395804200	 0.02357633963128900542	 0.00235975838229179587	 0.00023597802326697190	 0.00002359779532604710	 0.00000235966629435333	 0.00000023503792368722
0.06250000000000000000	 0.19910690338019965129	 0.03331138338357332584	 0.00333717108951852486	 0.00033372329019477328	 0.00003337232078445975	 0.00000333718701123482	 0.00000033295386517239
0.03125000000000000000	 0.11626492458158230181	 0.04702165426805286763	 0.00471938434792229522	 0.00047195591363154545	 0.00004719558440811549	 0.00000471939495769432	 0.00000047052012561574
0.01562500000000000000	 0.16354224849142195986	 0.06625354448712107713	 0.00667396789823458247	 0.00066744620341298907	 0.00006674462024686848	 0.00000667408133673758	 0.00000066465554951895


==> data/inf_sup_b1_pentagon.txt <==
0.50000000000000000000	 0.78391259692485892874	 0.78387144867097258150	 0.78387104050947364886	 0.78387103642818978244	 0.78387103638737731792	 0.78387103638696886687
0.25000000000000000000	 0.16151158009308783092	 0.01659436355960606721	 0.00165990007433638466	 0.00016599042690650901	 0.00001659914628759181	 0.00013419889810879152
0.12500000000000000000	 0.21318878425437859381	 0.02324731169206786449	 0.00232696199262364409	 0.00023269841291906603	 0.00002338389842375608	 0.00003381108093900800
0.06250000000000000000	 0.26202779156556771367	 0.03419575050160763435	 0.00343224008671992858	 0.00034323657971610381	 0.00003443257351029254	 0.00003615730420542277
0.03125000000000000000	 0.27410470954375354413	 0.04962433711413093834	 0.00503544907013986701	 0.00050361938688360476	 0.00005044735915940470	 0.00005077798940581376


==> data/inf_sup_b1_pentagon_N.txt <==
0.25000000000000000000	 0.31498270957705598594	 0.03633453242081963880	 0.00362701858250855319	 0.00036269516095713218	 0.00003626949957236758	 0.00000362695585239309	 0.00000036258996145759
0.12500000000000000000	 0.35570982352183017072	 0.05053539556619713463	 0.00503647883921160520	 0.00050362976036321067	 0.00005036294928327754	 0.00000503627970475721	 0.00000050471612575052
0.06250000000000000000	 0.33838878476951905760	 0.07111410237004449353	 0.00706614438529968528	 0.00070656380556835302	 0.00007065631225218384	 0.00000706561825614151	 0.00000070780183163603
0.03125000000000000000	 0.24646790809935703592	 0.10081825454006780596	 0.00996898817546638255	 0.00099675609447613688	 0.00009967544381026494	 0.00000996750854168155	 0.00000099751920640170
0.01562500000000000000	 0.30911547014026979907	 0.14326620432808645500	 0.01409071805340978215	 0.00140866908464613101	 0.00014086647227746387	 0.00001408659733278388	 0.00000140765210393816


==> data/inf_sup_b1_pentagon_RT.txt <==
0.25000000000000000000	 0.21391593827712795939	 0.02834657028368593387	 0.00283309763333998779	 0.00028330820958677113	 0.00002833081206696868	 0.00000283314849896990	 0.00000028357549930527
0.12500000000000000000	 0.18767348244331388818	 0.03970041942432092630	 0.00396411713066131995	 0.00039640621129747949	 0.00003964061462788947	 0.00000396407010780015	 0.00000039770038101770
0.06250000000000000000	 0.12514129898300910271	 0.05592395209373281217	 0.00557367618432112136	 0.00055735172793230307	 0.00005573514218697120	 0.00000557354859236164	 0.00000055846648124299
0.03125000000000000000	 0.10535894061833711577	 0.07460663710222727174	 0.00786991501270050547	 0.00078694636179042115	 0.00007869457091548201	 0.00000786943638541804	 0.00000078730347128272
0.01562500000000000000	 0.09274117971231600477	 0.09169446253710833439	 0.01112597567531094928	 0.00111246932214482193	 0.00011124677946317075	 0.00001112464024444189	 0.00000111093498366377


==> data/inf_sup_b1_pentagon_TH.txt <==
0.25000000000000000000	 0.27748903613142505975	 0.04838015975181793327	 0.00483502528633622964	 0.00048349915655373832	 0.00004834990778717019	 0.00000483504171504638	 0.00000048359264615195
0.12500000000000000000	 0.28013482607649531353	 0.06821160007372477352	 0.00681604033406616339	 0.00068159728391870131	 0.00006815971616914513	 0.00000681596509863317	 0.00000068221911174770
0.06250000000000000000	 0.28082560063909600689	 0.09630218319010164230	 0.00962137175308162493	 0.00096212001588067233	 0.00009621196209202316	 0.00000962118904144513	 0.00000096265282028483
0.03125000000000000000	 0.28092727049512594695	 0.13602426869690423250	 0.01359983425885613259	 0.00135993638792910178	 0.00013599356634413765	 0.00001359931749818787	 0.00000135813106293045
0.01562500000000000000	 0.28095930615113456907	 0.19133477909419890906	 0.01923123356139731094	 0.00192299249283173234	 0.00019229907445925554	 0.00001922979680360162	 0.00000191894526110459


==> data/inf_sup_b1_pentagon_stab_press.txt <==
0.25000000000000000000	 0.86741518309829113154	 0.86774674292202802484	 0.86775017995782077751	 0.86775021434081689442	 0.86775021468464819119	 0.86775021468808632985
0.12500000000000000000	 0.90151616227478703625	 0.90179984252347877849	 0.90180318828459860026	 0.90180322180651018016	 0.90180322214173591622	 0.90180322214508812362
0.06250000000000000000	 0.92220494980342837543	 0.92242456908570436003	 0.92242789068731512181	 0.92242792418623376083	 0.92242792452125155211	 0.92242792452460276031
0.03125000000000000000	 0.93346659518192154348	 0.93361634123571446420	 0.93361959948910488993	 0.93361963383149060292	 0.93361963417511806274	 0.93361963417855831082
0.01562500000000000000	 0.93922008728114803056	 0.93931915934812482138	 0.93932215180718503511	 0.93932218959070989950	 0.93932218997017102868	 0.93932218997397409765


==> data/inf_sup_pentagon_b0_nostab.txt <==
0.10000000000000000555	 0.18264363891425081099
0.00100000000000000002	 0.01857877814192605143
0.00001000000000000000	 0.00185820724759376598
0.00000010000000000000	 0.00018582118801323177
0.00000000100000000000	 0.00001858211289650475
0.00000000001000000000	 0.00000185816735098981
0.00000000000010000000	 0.00000018504335539418


==> data/inf_sup_pentagon_b0_nostab_h.txt <==
0.50000000000000000000	 0.21239001324773243429	 0.18141066968718541630	 0.18106757550867458306	 0.18106414065094866839	 0.18106410630197455891	 0.18106410595848848599	 0.18106410595505367800
0.25000000000000000000	 0.13025193524403388956	 0.01313819109657373557	 0.00131395255065625428	 0.00013139542397109998	 0.00001313955012110218	 0.00000131398966165623	 0.00000013136638865247
0.12500000000000000000	 0.18264363891425081099	 0.01857877814192605143	 0.00185820724759376598	 0.00018582118801323177	 0.00001858211289650475	 0.00000185816735098981	 0.00000018504335539418
0.06250000000000000000	 0.15887017633219333024	 0.02626996096686674137	 0.00262789695912139147	 0.00026279083580523372	 0.00002627906387284182	 0.00000262777193553255	 0.00000026106457463883
0.03125000000000000000	 0.09251174521248366200	 0.03713857593524478445	 0.00371639653108806400	 0.00037164234419277860	 0.00003716420935255143	 0.00000371621523135302	 0.00000036920106211004


==> data/inf_sup_pentagon_b1_nostab.txt <==
0.10000000000000000555	 0.92170962842359982492
0.00100000000000000002	 0.91857191602406429443
0.00001000000000000000	 0.31252446698953945114
0.00000010000000000000	 0.03293629481854880997
0.00000000100000000000	 0.00202377301229920981
0.00000000001000000000	 0.00607601489037236722
0.00000000000010000000	 0.00012710814007579012


==> data/inf_sup_pentagon_b1_nostab_h.txt <==
0.50000000000000000000	 0.85070058130674441887	 0.84368204599603691118	 0.84361667240556093006	 0.84361601926332319135	 0.84361601273195918615	 0.84361601266664587584	 0.84361601266599273163
0.25000000000000000000	 0.89684766294627049632	 0.74335633560438874046	 0.11848285941937652943	 0.01194032895957446508	 0.00181483381669579960	 0.01413407958452638988	 0.00076674434328832808
0.12500000000000000000	 0.92170962842359982492	 0.91857191602406429443	 0.31252446698953945114	 0.03293629481854880997	 0.00202377301229920981	 0.00607601489037236722	 0.00012710814007579012
0.06250000000000000000	 0.93419068405605987238	 0.93201549039478048808	 0.67918687566094260166	 0.09244808653272777732	 0.00249399635927117277	 0.00089940290964188275	 0.00046694951572981891
0.03125000000000000000	 0.94028053925616761344	 0.93862857325273607589	 0.93363907572426851900	 0.25379580736874773894	 0.00778803948685374402	 0.00247847137256117667	 0.00015423022982257641


==> data/infsup_beta0_vs_eta_rotating_square_74_N.txt <==
0.00359999999999999947	 0.31936165980992536895	0.36542990006832332117
0.00354865694333697957	 0.31453295813706444450	0.27932722408901877742
0.00339437400060122298	 0.30567223419267736118	0.27738766793464508797
0.00313638678686996904	 0.29066849428489155427	0.27372192771221720564
0.00277341103583308773	 0.26831133919773381136	0.26805218406009634347
0.00230362691804769865	 0.23973218993192527138	0.26014894680559741413
0.00002114661819963635	 0.07261613100552000155	0.22639488421727288481
0.00006848716726506787	 0.11406200754301572264	0.22386880527047633982
0.00021662432837541229	 0.14140537789080906417	0.21352319899950158999
0.00011852635504964795	 0.13503305435209345120	0.19197123232859536479
0.00000125831584737756	 0.05731554503925263139	0.17550373116448758637
0.00001547885414411510	 0.07924182569035219392	0.16579930930070477246
0.00000025743380019724	 0.11569618697108025041	0.15889066892265588105
0.00002816310893215679	 0.10254591162471597687	0.22830396143727527125
0.00002655302865173090	 0.12277026439540504599	0.23053528344739709910
0.00000682826367495506	 0.08344729984920057353	0.23287666717871916000
0.00000022079835457351	 0.12344107656591313260	0.23997935065647837960
0.00003721815289420899	 0.10628659272408250147	0.24402321433369286718
0.00002848998438997579	 0.13977231216896718324	0.24137829265057578199
0.00000870059621365280	 0.15297004268418035178	0.23714583595526442239
0.00000078668580422797	 0.11235075738407011847	0.23202523863869076171
0.00000245992740563071	 0.14431327411382979808	0.22597615981392518703
0.00012283073323954456	 0.14010866570383498364	0.22761442775923584891
0.00000364285236782867	 0.08959977943665677069	0.23467840169156276020
0.00000115523842324573	 0.10281570711698727327	0.22820849743599658233
0.00015656582404834915	 0.13612052670559537937	0.22464723377527384685
0.00000115523842324567	 0.10281570701098524667	0.22820870482812460889
0.00000364285236782847	 0.08959977929422470455	0.23480438778818329970
0.00012283073323954456	 0.14010866643343478088	0.22758448078029272499
0.00000245992740563052	 0.14431327411383171322	0.22597615981392182860
0.00000078668580422795	 0.11235075738409561197	0.23202523863869048415
0.00000870059621365242	 0.15297004268416389272	0.23714583595526381177
0.00002848998438997458	 0.13977231216894461796	0.24137829265057542116
0.00003721815289421040	 0.10628659272407880998	0.24402321433369320025
0.00000022079835457353	 0.12344109732044013239	0.23997935155083355285
0.00000682826367495506	 0.08344729988161107836	0.23287667104796344608
0.00002655302865173214	 0.12277027215430846852	0.23053545734850891535
0.00002816310893215609	 0.10254590962177441427	0.22830396755111015406
0.00000025743380019723	 0.11569618927822558629	0.15889141873433068608
0.00001547885414411477	 0.07924181439175582986	0.16581028107077355749
0.00000125831584737746	 0.05731719084732677522	0.17550275833038805895
0.00011852635504964802	 0.13503305618946395694	0.19197123614809519232
0.00021662432837541191	 0.14140558369887318291	0.21352339765468036914
0.00006848716726506280	 0.11406197629202546873	0.22386967739037605396
0.00002114661819963667	 0.07261612562098876400	0.22639460338232089698
0.00230362691804769691	 0.23973218993192568771	0.26014894680559641493
0.00277341103583308773	 0.26831133919773381136	0.26805218406009412302
0.00313638678686997121	 0.29066849428489183182	0.27372192771221698360
0.00339437400060122688	 0.30567223419267697260	0.27738766793464586513
0.00354865694333698261	 0.31453295813706499962	0.27932722408901955458
0.00360000000000000207	 0.31936165980992547997	0.36542990006832265504


==> data/infsup_beta0_vs_eta_rotating_square_74_RT.txt <==
0.00359999999999999947	 0.29871930532637319677	0.36376670546939965378
0.00354865694333697957	 0.29278516744271954053	0.36325293316161694213
0.00339437400060122298	 0.28358923696236509882	0.21773706517416929751
0.00313638678686996904	 0.27093206889497933876	0.21017348505977687112
0.00277341103583308773	 0.25390417888664734702	0.20204885103487496556
0.00230362691804769865	 0.23120800859042939246	0.19334487674311462424
0.00002114661819963635	 0.06814483460011108718	0.18441626339132433099
0.00006848716726506787	 0.10503955161150271835	0.12546824583372656603
0.00021662432837541229	 0.12772957301744553016	0.13341404995594288718
0.00011852635504964795	 0.13351711460575427237	0.13220160722072560322
0.00000125831584737756	 0.05119095433423632990	0.11851023489720703685
0.00001547885414411510	 0.07889582900882048666	0.10975753686555730915
0.00000025743380019724	 0.10792846592176830178	0.10405655188037254977
0.00002816310893215679	 0.10178033732313873649	0.10178287807804697884
0.00002655302865173090	 0.12042967418877979779	0.17800466664339664735
0.00000682826367495506	 0.08216394776667194921	0.18471638213372573722
0.00000022079835457351	 0.12191942455522598865	0.19952036761290745104
0.00003721815289420899	 0.10521429412876620590	0.20906896173635006186
0.00002848998438997579	 0.13414828642053358565	0.20471227329790908644
0.00000870059621365280	 0.14580674617385147585	0.20032328948621525022
0.00000078668580422797	 0.10961410528638959594	0.19624313151630393137
0.00000245992740563071	 0.14142162917013595402	0.19213742331550989761
0.00012283073323954456	 0.13744249610080266910	0.18970571521523832415
0.00000364285236782867	 0.08853769297504796021	0.19564036029083017865
0.00000115523842324573	 0.10132538588676752445	0.18764647541739928882
0.00015656582404834915	 0.13252282429761025329	0.18341078002818744785
0.00000115523842324567	 0.10132538588676598401	0.18764647541739665204
0.00000364285236782847	 0.08853769297504700264	0.18892318760052087545
0.00012283073323954456	 0.13744249610080297441	0.18970571521523971192
0.00000245992740563052	 0.14142162917013711976	0.19213742331550809350
0.00000078668580422795	 0.10961410528639160822	0.19624313151630423668
0.00000870059621365242	 0.14580674617385080971	0.20032328948621591636
0.00002848998438997458	 0.13414828642053164276	0.20471227329790969707
0.00003721815289421040	 0.10521429412876237564	0.20906896173634959002
0.00000022079835457353	 0.12191942455522346289	0.19952036761290806166
0.00000682826367495506	 0.08216394776666986755	0.18471638213372426618
0.00002655302865173214	 0.12042967418877498220	0.17800466664339548162
0.00002816310893215609	 0.10178033732313986059	0.10178287807805383447
0.00000025743380019723	 0.10792846591610902318	0.10405655188035069225
0.00001547885414411477	 0.07889582900882680105	0.10975753686554230726
0.00000125831584737746	 0.05119115878590141389	0.11851023489727863236
0.00011852635504964802	 0.13351711460575427237	0.13220160722072568649
0.00021662432837541191	 0.12772957301762200011	0.13341404995594374761
0.00006848716726506280	 0.10503955161107660088	0.12546824583372614970
0.00002114661819963667	 0.06814483461892620331	0.18441626339132785595
0.00230362691804769691	 0.23120800859042969777	0.19334487674311620631
0.00277341103583308773	 0.25390417888664695845	0.20204885103487452147
0.00313638678686997121	 0.27093206889498117063	0.21017348505977712092
0.00339437400060122688	 0.28358923696236382206	0.21773706517416929751
0.00354865694333698261	 0.29278516744271843031	0.36325293316161738622
0.00360000000000000207	 0.29871930532637225308	0.36376670546939987583


==> data/infsup_beta0_vs_eta_rotating_square_74_TH.txt <==
0.00359999999999999947	 0.33188822723850958107	0.36581749676225672196
0.00354865694333697957	 0.32541754828556085366	0.29371847004820056393
0.00339437400060122298	 0.31457154128957864891	0.29355738352833771199
0.00313638678686996904	 0.29741699831249968078	0.29231870983852570323
0.00277341103583308773	 0.27278429473147902673	0.28979073204668837072
0.00230362691804769865	 0.24219727896426868075	0.28611389787740598711
0.00002114661819963635	 0.07370316143147981336	0.27963349630509387600
0.00006848716726506787	 0.11538849244410726014	0.26229435569266618122
0.00021662432837541229	 0.14361475253782801653	0.25725439981766623498
0.00011852635504964795	 0.13661916108178853713	0.24995821914298602118
0.00000125831584737756	 0.05808416047516749142	0.24544759287585091179
0.00001547885414411510	 0.07971652154892860942	0.24312403475299879108
0.00000025743380019724	 0.11710588238327582222	0.24028936127177982773
0.00002816310893215679	 0.10355046489066471738	0.26933699506402319912
0.00002655302865173090	 0.12450193697666177284	0.26464218425484975494
0.00000682826367495506	 0.08464646175142485907	0.26648470452977685019
0.00000022079835457351	 0.12552963277452300339	0.27022428828938199752
0.00003721815289420899	 0.10773087179575181749	0.26974782780735362397
0.00002848998438997579	 0.14384345689556346515	0.26895303356373073678
0.00000870059621365280	 0.16044981618249873345	0.27247266804656594674
0.00000078668580422797	 0.11674814796202985512	0.27156070046623309588
0.00000245992740563071	 0.14831696956794751530	0.26960944883454374121
0.00012283073323954456	 0.14382624402732169244	0.26807603101813926028
0.00000364285236782867	 0.09092591094424955223	0.27915944597074476841
0.00000115523842324573	 0.10461617173944620651	0.28090967901147678720
0.00015656582404834915	 0.14038456470229562778	0.28337903557909277508
0.00000115523842324567	 0.10461617152011687404	0.28091632544054878640
0.00000364285236782847	 0.09092591182750824064	0.27910574655441244829
0.00012283073323954456	 0.14382624406777338999	0.26807597440771829822
0.00000245992740563052	 0.14831696956794904185	0.26960944883454462939
0.00000078668580422795	 0.11674814796202702405	0.27156070046623359548
0.00000870059621365242	 0.16044981618249787303	0.27247266804656661288
0.00002848998438997458	 0.14384345689554983716	0.26895303356372973758
0.00003721815289421040	 0.10773087179574696026	0.26974782780735445664
0.00000022079835457353	 0.12552930245096685646	0.27022428963432099103
0.00000682826367495506	 0.08464646175580577137	0.26648470168625221222
0.00002655302865173214	 0.12450193958797689531	0.26464082032923558208
0.00002816310893215609	 0.10355046362595861364	0.26933612612963608868
0.00000025743380019723	 0.11710588241030348011	0.24028859035177665970
0.00001547885414411477	 0.07971651736479024031	0.24312561134156221443
0.00000125831584737746	 0.05806842117958494615	0.24544655850505012196
0.00011852635504964802	 0.13661920541643407523	0.24995822160629138642
0.00021662432837541191	 0.14361586521420188767	0.25725440240282870796
0.00006848716726506280	 0.11538847268406361712	0.26229435638470044445
0.00002114661819963667	 0.07370304229909224736	0.27963351832375149542
0.00230362691804769691	 0.24219727896426987424	0.28611389787740543200
0.00277341103583308773	 0.27278429473148002593	0.28979073204668687191
0.00313638678686997121	 0.29741699831249979180	0.29231870983852514811
0.00339437400060122688	 0.31457154128957753869	0.29355738352833737892
0.00354865694333698261	 0.32541754828556085366	0.29371847004820039739
0.00360000000000000207	 0.33188822723851052476	0.36581749676225627788


==> data/infsup_beta1_vs_eta_rotating_square_74_N.txt <==
0.00359999999999999947	 0.36100984717669459823	0.38591608901222157479
0.00354865694333697957	 0.36514029248182744425	0.29995870918474099032
0.00339437400060122298	 0.37600700478050502751	0.30127881502915060397
0.00313638678686996904	 0.38441377914461927201	0.30010035615289021305
0.00277341103583308773	 0.39325375986570398901	0.25637861769950059943
0.00230362691804769865	 0.39898600189474409117	0.26016048296951749252
0.00002114661819963635	 0.08169499051740258810	0.26405344122901575066
0.00006848716726506787	 0.15923603408653674851	0.26654126362357427604
0.00021662432837541229	 0.17937732957709973114	0.25418248467979870364
0.00011852635504964795	 0.21081553100403077616	0.24444023814298482256
0.00000125831584737756	 0.07031854773247117607	0.23583838190897285503
0.00001547885414411510	 0.13553333550361912341	0.22852354040449807115
0.00000025743380019724	 0.06537751602046751320	0.22434222255592597972
0.00002816310893215679	 0.20335993160413831649	0.24497929083015662632
0.00002655302865173090	 0.20747800128075624682	0.24162440412771943321
0.00000682826367495506	 0.14518948313310911513	0.24778927585870183514
0.00000022079835457351	 0.06031742791393438635	0.32080585110332648924
0.00003721815289420899	 0.18027784588783174469	0.32519307369253241946
0.00002848998438997579	 0.20154057710869899278	0.32324431487649912809
0.00000870059621365280	 0.14885558894127440266	0.32170574071712843001
0.00000078668580422797	 0.08072782573882850143	0.32192971556710697767
0.00000245992740563071	 0.10987418027366639695	0.32163566934253312590
0.00012283073323954456	 0.27149664142536500400	0.30368589786128286079
0.00000364285236782867	 0.11635401986966018018	0.31562087015607476204
0.00000115523842324573	 0.08875426147375574393	0.31158813575851740385
0.00015656582404834915	 0.26538240451761013761	0.29981894974155653966
0.00000115523842324567	 0.08875426702820175817	0.31158723170860386231
0.00000364285236782847	 0.11635402433180754012	0.31446291053331715259
0.00012283073323954456	 0.27149663231435544608	0.30370674756689119977
0.00000245992740563052	 0.10987418027366985251	0.32163566934252979523
0.00000078668580422795	 0.08072782573882777979	0.32192971556710309189
0.00000870059621365242	 0.14885558894127509655	0.32170574071713037290
0.00002848998438997458	 0.20154057710869921483	0.32324431487649951666
0.00003721815289421040	 0.18027784588763320905	0.32519307369253225293
0.00000022079835457353	 0.06031742794029069238	0.32080585183754228851
0.00000682826367495506	 0.14518948331024275622	0.24780311734317492234
0.00002655302865173214	 0.20747797386143099208	0.24164355995920638875
0.00002816310893215609	 0.20335971059581389730	0.24499648627059711359
0.00000025743380019723	 0.06537579639403238996	0.22433595500602104833
0.00001547885414411477	 0.13560040823834790258	0.22852194509671569511
0.00000125831584737746	 0.07037536095665024305	0.23583807300041734201
0.00011852635504964802	 0.21081552469271322425	0.24444042722753511754
0.00021662432837541191	 0.17937733142502942929	0.25418267716176029536
0.00006848716726506280	 0.15923603219191401204	0.26654121421091830912
0.00002114661819963667	 0.08169499085482662126	0.26405290047467605552
0.00230362691804769691	 0.39898600189474486832	0.26016048296951771457
0.00277341103583308773	 0.39325375986570365594	0.25637861769949993329
0.00313638678686997121	 0.38441377914461966059	0.30010035615289132327
0.00339437400060122688	 0.37600700478050541609	0.30127881502915065948
0.00354865694333698261	 0.36514029248182611198	0.29995870918474226707
0.00360000000000000207	 0.36100984717669487578	0.38591608901222096417


==> data/infsup_beta1_vs_eta_rotating_square_74_RT.txt <==
0.00359999999999999947	 0.29377318935250718024	0.38310568027286356907
0.00354865694333697957	 0.29984425401872732975	0.38400647941558696541
0.00339437400060122298	 0.31379969983883554407	0.23404777621040373514
0.00313638678686996904	 0.32440443525905282574	0.23621514328006076866
0.00277341103583308773	 0.34053019240744475393	0.23409120565988367213
0.00230362691804769865	 0.35777898272219482712	0.22646265411709881610
0.00002114661819963635	 0.06642351515413116858	0.21316641267405708748
0.00006848716726506787	 0.11407901791181916662	0.16497131144717305795
0.00021662432837541229	 0.14936297075326895878	0.17572653429699450212
0.00011852635504964795	 0.16856496172527737909	0.18471596855724009556
0.00000125831584737756	 0.05666016243037270278	0.18289019944660891981
0.00001547885414411510	 0.10634974106360359225	0.18508715622228072428
0.00000025743380019724	 0.04922085764137121289	0.19300698748821040751
0.00002816310893215679	 0.14315731542476278770	0.20092325876485678249
0.00002655302865173090	 0.14775972313839111361	0.21028195150401257640
0.00000682826367495506	 0.10425549016860793938	0.22547620502556081634
0.00000022079835457351	 0.04572038980743321768	0.24821631227827428701
0.00003721815289420899	 0.13493493426552033432	0.28717296814694703855
0.00002848998438997579	 0.14861593911885717656	0.29273723748639057796
0.00000870059621365280	 0.11233870156920625072	0.28779637747157449379
0.00000078668580422797	 0.06196340253114695357	0.28595192050008449991
0.00000245992740563071	 0.08373709772425852460	0.28548680986084851163
0.00012283073323954456	 0.18700204686324140013	0.26943655307058067550
0.00000364285236782867	 0.09111906728088295382	0.27636290759853043841
0.00000115523842324573	 0.06952228676065161372	0.27285483868330101531
0.00015656582404834915	 0.19576655391796510264	0.27278263210211406431
0.00000115523842324567	 0.06952228676065078106	0.27285483868330129287
0.00000364285236782847	 0.09111906728087992846	0.27555725348980958378
0.00012283073323954456	 0.18700204686324539693	0.26943655307058245185
0.00000245992740563052	 0.08373709772425654008	0.28548680986084706834
0.00000078668580422795	 0.06196340253115203978	0.28595192050008400031
0.00000870059621365242	 0.11233870156920683359	0.28779637747157466032
0.00002848998438997458	 0.14861593911885676023	0.29273723748639113307
0.00003721815289421040	 0.13493493426556432691	0.28717296814694770468
0.00000022079835457353	 0.04572038980743201031	0.24821631227827434252
0.00000682826367495506	 0.10425549016859911311	0.22547620502556059430
0.00002655302865173214	 0.14775972313838761640	0.21028195150401790547
0.00002816310893215609	 0.14315731542476325955	0.20092325876487562852
0.00000025743380019723	 0.04922085764136525932	0.19300698748815470207
0.00001547885414411477	 0.10634974106287720108	0.18508715622221919017
0.00000125831584737746	 0.05666016214296958065	0.18289019944656634276
0.00011852635504964802	 0.16856496172523974253	0.18471596855723834696
0.00021662432837541191	 0.14936297075321486316	0.17572653429699350291
0.00006848716726506280	 0.11407901791173948036	0.16497131144717117057
0.00002114661819963667	 0.06642351515352656888	0.21316641267405761484
0.00230362691804769691	 0.35777898272219449405	0.22646265411709892712
0.00277341103583308773	 0.34053019240744575313	0.23409120565988400520
0.00313638678686997121	 0.32440443525905282574	0.23621514328006101846
0.00339437400060122688	 0.31379969983883748696	0.23404777621040290247
0.00354865694333698261	 0.29984425401872771833	0.38400647941558707643
0.00360000000000000207	 0.29377318935250795739	0.38310568027286345805


==> data/infsup_beta1_vs_eta_rotating_square_74_TH.txt <==
0.00359999999999999947	 0.36521843422031735615	0.38603019834326690596
0.00354865694333697957	 0.36891141411434585917	0.33019323268700107032
0.00339437400060122298	 0.37856897209662215831	0.33453635906036999215
0.00313638678686996904	 0.38629055565338937805	0.33445056098237635478
0.00277341103583308773	 0.39426098421562094654	0.32447308465852497950
0.00230362691804769865	 0.40019487874682008188	0.32809548992805026568
0.00002114661819963635	 0.12254536621082763592	0.32132657620724786041
0.00006848716726506787	 0.20311650762436680995	0.31400444983507380670
0.00021662432837541229	 0.23238605272821630243	0.30796727689964487062
0.00011852635504964795	 0.23234749066554083452	0.30381424251325139796
0.00000125831584737756	 0.10177118815021887754	0.30150078899334392668
0.00001547885414411510	 0.17773021226164142927	0.30077270236723357977
0.00000025743380019724	 0.07915623631050910936	0.30208550779749282489
0.00002816310893215679	 0.24164102296545253434	0.31657197012069854258
0.00002655302865173090	 0.25137376873021927137	0.31922157268967082944
0.00000682826367495506	 0.17967136840262645792	0.32400277005715522050
0.00000022079835457351	 0.07602275623311265107	0.33483976441886742492
0.00003721815289420899	 0.22722662510132232705	0.34254842352801245786
0.00002848998438997579	 0.25405342230962940642	0.34574077531881680647
0.00000870059621365280	 0.19043327997242992522	0.34652745974313692301
0.00000078668580422797	 0.10467413388230024929	0.34780740399743581559
0.00000245992740563071	 0.14197677957889004441	0.35167864440944884841
0.00012283073323954456	 0.29560776118429854531	0.34718839381618532558
0.00000364285236782867	 0.15381063946254999730	0.35077185213442396705
0.00000115523842324573	 0.11617956913617608072	0.34817779895693240499
0.00015656582404834915	 0.29073112235035214468	0.34238790252852557838
0.00000115523842324567	 0.11617957379505378102	0.34817755812226641732
0.00000364285236782847	 0.15381064241178277197	0.35071402905743159772
0.00012283073323954456	 0.29573183027878213736	0.34725008055398498552
0.00000245992740563052	 0.14197677957888693578	0.35167864440944962556
0.00000078668580422795	 0.10467413388228932747	0.34780740399743587110
0.00000870059621365242	 0.19043327997242620597	0.34652745974313753363
0.00002848998438997458	 0.25405342230962491001	0.34574077531881736158
0.00003721815289421040	 0.22722662510133287417	0.34254842352801206928
0.00000022079835457353	 0.07602275621247216175	0.33483974757045192883
0.00000682826367495506	 0.17967136836713784587	0.32400417715063289936
0.00002655302865173214	 0.25137382167745930817	0.31922597938349661639
0.00002816310893215609	 0.24164048667735288367	0.31657811615549358297
0.00000025743380019723	 0.07915529845094018691	0.30208503788194041029
0.00001547885414411477	 0.17784467547769275408	0.30077316069203424709
0.00000125831584737746	 0.10177413253757147671	0.30150062936138616321
0.00011852635504964802	 0.23234749058036266445	0.30381433128167506519
0.00021662432837541191	 0.23238605273629880932	0.30796722352983502136
0.00006848716726506280	 0.20311650762508265400	0.31400439084404641044
0.00002114661819963667	 0.12254536778344674031	0.32132657490685573309
0.00230362691804769691	 0.40019487874682024842	0.32809548992804932199
0.00277341103583308773	 0.39426098421562094654	0.32447308465852514603
0.00313638678686997121	 0.38629055565338876743	0.33445056098237618825
0.00339437400060122688	 0.37856897209662310200	0.33453635906036954806
0.00354865694333698261	 0.36891141411434563713	0.33019323268700073726
0.00360000000000000207	 0.36521843422031724513	0.38603019834326701698


==> data/is_b1_pentagon_bent_N.txt <==
0.25000000000000000000	 0.00000070127016946431	 0.47030594695964700325	 0.00000054573415655933	 0.35387956320814850653	 0.00000045468036860907	 0.29357290230725441305	 0.00000042055547799406	 0.25151625993696025141	 0.00000040626115400572	0.21980714610987200919
0.12500000000000000000	 0.00000095922394495396	 0.45399686194465671552	 0.00000074542797568510	 0.35552608232972471303	 0.00000060773483977277	 0.29701205072595060486	 0.00000054488697188666	 0.25577120166246575250	 0.00000051774528531418	0.22659058288186828545
0.06250000000000000000	 0.00000133532547778321	 0.45228933525709252850	 0.00000103188938605770	 0.35711303863664051184	 0.00000082546614738483	 0.29831503963695960024	 0.00000071722520046839	 0.25821117494588985419	 0.00000066339299890289	0.22903700824735295782
0.03125000000000000000	 0.00000186514480741851	 0.45326121820716042121	 0.00000143701669785641	 0.35839769024041928658	 0.00000113360050470727	 0.29929581407885158528	 0.00000096626909014836	 0.25928726166459598046	 0.00000088297729289996	0.23017819857832866326
0.01562500000000000000	 0.00000261316459767347	 0.45364615156757220893	 0.00000200975291074109	 0.35916612113787127480	 0.00000157208870548894	 0.29992551855710708475	 0.00000103572605804891	 0.25983394383079699841	 0.00000151717058324045	0.23067622052170355662


==> data/is_b1_pentagon_bent_RT.txt <==
0.25000000000000000000	 0.00000056753027048292	 0.45363493134794075079	 0.00000045667713568297	 0.34515130325436871317	 0.00000037886413657323	 0.28583695846061790702	 0.00000033797468606330	 0.24535632099172671738	 0.00000031903392489196	0.21457672977028616201
0.12500000000000000000	 0.00000073763324829490	 0.44488476870808402186	 0.00000060658027518515	 0.34542234296053675457	 0.00000049829616606609	 0.28291007770214787742	 0.00000043760941404598	 0.24214091769127402132	 0.00000040407483390232	0.21527504006627443123
0.06250000000000000000	 0.00000098728206639267	 0.44094766821280517721	 0.00000082911659783004	 0.34626120919085195959	 0.00000067251041616036	 0.28047979371789671932	 0.00000058795610813166	 0.23762198525631164636	 0.00000054305088211576	0.20815575084007353901
0.03125000000000000000	 0.00000132037304893470	 0.44003244234793603695	 0.00000114639838925470	 0.33711241719083023805	 0.00000091931796188305	 0.28153018320366574034	 0.00000080614418064072	 0.23730048573532705469	 0.00000074735076644197	0.20610175358914215038
0.01562500000000000000	 0.00000177742753624808	 0.43940116767674419762	 0.00000159665098721496	 0.32498538101986546023	 0.00000127053344029094	 0.28258308781874647009	 0.00000111492985113164	 0.23818047478098472447	 0.00000103665955667599	0.20672073573413785041


==> data/is_b1_pentagon_bent_TH.txt <==
0.25000000000000000000	 0.00000091608838142367	 0.47689562108912381122	 0.00000072677926432582	 0.36031257797231286411	 0.00000059641815112826	 0.29799507808339559256	 0.00000055018606115216	 0.25454647180672712592	 0.00000052455063674203	0.22228493764589435377
0.12500000000000000000	 0.00000124989782204797	 0.46085956276236611506	 0.00000100284577704585	 0.35985124504653470678	 0.00000082461445021749	 0.30030124452652767753	 0.00000075638807161186	 0.25854926109121884048	 0.00000072684359270435	0.22887492775328710515
0.06250000000000000000	 0.00000173202865789652	 0.45582951785686220969	 0.00000139705889537939	 0.35988948709883583632	 0.00000115169938835092	 0.30106139354813521436	 0.00000057659232742124	 0.26090696174288718900	 0.00000105253720180887	0.23160920465186962680
0.03125000000000000000	 0.00000242323978347027	 0.45524919430536631149	 0.00000195561287813371	 0.36011194425493014970	 0.00000161522629360826	 0.30151607003632002746	 0.00000084039765046207	 0.26179297105112314670	 0.00000135544536013691	0.23279598529246312011
0.01562500000000000000	 0.00000340442339088820	 0.45485170272123282009	 0.00000274559594736733	 0.36025603288792568124	 0.00000227082082259800	 0.30174304582924038609	 0.00000196954675057067	 0.18393692401168554307	 0.00000039010775700448	0.23310838288568613841


==> data/is_const_b_fitted_square_p=0.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> data/is_const_b_fitted_square_p=1.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253
0.01562500000000000000	 0.94873628722434910632


==> data/is_const_b_square_fitted_p=0_gamma=1.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> data/is_const_b_square_fitted_p=0_gamma=h-1.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> data/is_const_b_square_fitted_p=0_gamma=h.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> data/is_const_b_square_fitted_p=0_gamma=h2.txt <==
0.50000000000000000000	 0.86279467774367157862
0.25000000000000000000	 0.89208934560603980746
0.12500000000000000000	 0.92012915026344188618
0.06250000000000000000	 0.93625599799087289021
0.03125000000000000000	 0.94458441299612661002
0.01562500000000000000	 0.94875369072913762203


==> data/is_const_b_square_fitted_p=1_gamma=1.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253


==> data/is_const_b_square_fitted_p=1_gamma=h-1.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253


==> data/is_const_b_square_fitted_p=1_gamma=h.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253


==> data/is_const_b_square_fitted_p=1_gamma=h2.txt <==
0.50000000000000000000	 0.83054002506137170059
0.25000000000000000000	 0.88663711239622966520
0.12500000000000000000	 0.91897637241473784098
0.06250000000000000000	 0.93597990690078602949
0.03125000000000000000	 0.94451531359866536253


==> data/lack_stab_pentagon_cis.txt <==
0.10000000000000000555	 0.18776012623164123339
0.00100000000000000002	 0.03971577770808177449
0.00001000000000000000	 0.00396563567167647780
0.00000010000000000000	 0.00039655804809525064
0.00000000100000000000	 0.00003965578750616149
0.00000000001000000000	 0.00000396564823795449
0.00000000000010000000	 0.00000039661615723790


==> data/lambda_Lshaped.txt <==
0.50000000000000000000	 2.09564664048307669475	 2.60991885549314250881	 3.29452277019239492262	  4.02360091596901980893
0.25000000000000000000	 2.41011327709937983599	 3.09850138956746068430	 3.69019742738461609122	  4.18910636003566239083
0.12500000000000000000	 3.20941424105956762958	 3.99864401912001676820	 4.65425159355076267786	  5.24245835534251103383
0.06250000000000000000	 2.89284231920007561811	 3.63145483535543878162	 4.27952860152321701293	  4.86169578059369289491
0.03125000000000000000	 3.72029094104870639015	 4.67909796271132361056	 5.49030262497965182433	  6.21069582350802029680
0.01562500000000000000	 3.09015309874912036392	 3.88132470459514422600	 4.57719700835398057848	  5.20835284219888272617
0.00781250000000000000	 3.98539230202188488050	 5.01350047098357087805	 5.89303846166968714471	  6.67960154742090139735


==> data/lambda_Lshaped_stab.txt <==
0.50000000000000000000	 2.09564664048307669475	 2.60991885549314250881	 3.29452277019239492262	  4.02360091596901980893
0.25000000000000000000	 2.41011327709937983599	 3.09850138956746068430	 3.69019742738461609122	  4.18910636003566239083
0.12500000000000000000	 2.69431350718925033405	 3.78973289651477562856	 4.95948807674351854757	  6.16908490206541060275
0.06250000000000000000	 2.89284231920007561811	 3.63145483535543878162	 4.27952860152321701293	  4.86169578059369289491
0.03125000000000000000	 3.07876381794135545178	 4.43796491993373987128	 5.91265476163834780010	  7.45960472081837533409
0.01562500000000000000	 3.09015309874912036392	 3.88132470459514422600	 4.57719700835398057848	  5.20835284219888272617
0.00781250000000000000	 3.26362058386785491848	 4.75593134066535849769	 6.36625271834609840482	  8.06670657760493448052


==> data/lambda_ring_hor_cut_mod.txt <==
0.50000000000000000000	 7251.02235895784997410374	 10893.40915651779505424201	 14526.22021420523014967330	  18157.91631289519864367321
0.25000000000000000000	 5593.45289501722618297208	 8392.79597471785018569790	 11190.35475275694261654280	  13987.78009229173403582536
0.12500000000000000000	 4290.43355304792021343019	 6435.65459046268370002508	 8580.62620326400792691857	  10725.59085106974816881120
0.06250000000000000000	 3243.38673278798842147808	 4864.71681233511753816856	 6486.01496963589670485817	  8107.31347817171536007663
0.03125000000000000000	 2418.03762366536511763115	 3626.63116693442589166807	 4835.22051376944364164956	  6043.81045864870338846231
0.01562500000000000000	 1782.48716089343361090869	 2673.28469425898447298096	 3564.08163097179431133554	  4454.87901833486921532312
0.00781250000000000000	 1301.81515768318286063732	 1952.26341182476403446344	 2602.71157000433640860138	  3253.16005243122936008149


==> data/lambda_ring_hor_cut_mod_stab.txt <==
0.50000000000000000000	 2.42875712199868765140	 3.36714140687492013981	 3.93752884829170879399	  6.19980196540903794045
0.25000000000000000000	 2.62104333128015154486	 3.33635055754724962895	 3.92806024490441574315	  4.57118629725570979616
0.12500000000000000000	 2.71615029493510462544	 3.42584037887885717311	 4.06557122739207787987	  4.65996952070275582969
0.06250000000000000000	 2.81345684297184250866	 3.56345670888433607715	 4.23786458059367632245	  4.85630113969458676593
0.03125000000000000000	 2.91668432778034425468	 3.69835297117821948376	 4.39791411645930807595	  5.03997161809173910285
0.01562500000000000000	 2.99742512310832198708	 3.79748406741663169228	 4.51304791898235979630	  5.16992450333187480993
0.00781250000000000000	 3.05042635768852044009	 3.86137516968549920904	 4.58682138122727511842	  5.25286417814280959249


==> data/spectrum_not_stabilized_eps1.txt <==
1	-11.1395926675652
2	-10.7338700526403
3	-10.3631947062370
4	-10.0284248214265
5	-9.72406508191374
6	-9.44568160061763
7	-9.18972953403621
8	-8.95333521394895
9	-8.73413739948037
10	-8.53017084852484
11	-8.33977975537871
12	-8.16155243107762
13	-7.99427114446174
14	-7.83687276724893
15	-7.68841705855546
16	-7.54806026161627
17	-7.41503229423676
18	-7.28861630011187
19	-7.16812979920589
20	-7.05290727129290
21	-6.94228493763629
22	-6.83559011600479
23	-6.73214038894548
24	-6.63126285685016
25	-6.53235213783158
26	-6.43499815941405
27	-6.33922820260326
28	-6.24590866854205
29	-6.15730904472071
30	-6.07771572646827
31	-6.01405862359127
32	-5.94854881522716
33	-5.94613583200246
34	-4.64107672691389
35	-4.64107671000305
36	-1.57111697199061
37	-1.55803962727373
38	-1.51654314519813
39	-1.51029370408635
40	-1.50901927512965
41	-1.47637189729060
42	-1.45726666504919
43	-1.45723318784528
44	-1.43891083770775
45	-1.40942017774083
46	-1.40941949268434
47	-1.40382119382870
48	-1.37075624383554
49	-1.36529188455320
50	-1.36529187189384
51	-1.33942446195149
52	-1.32417210913485
53	-1.32417210890929
54	-1.30957956821433
55	-1.28550587610933
56	-1.28550587610089
57	-1.28101215321627
58	-1.25354322705351
59	-1.24884490331955
60	-1.24884490331412
61	-1.22701913402159
62	-1.21382372702790
63	-1.21382372702168
64	-1.20130743330176
65	-1.18014197847582
66	-1.18014197846852
67	-1.17629345651686
68	-1.15187732399003
69	-1.14755025734027
70	-1.14755025733160
71	-1.12797124785556
72	-1.11583804261793
73	-1.11583804260755
74	-1.10449698372993
75	-1.08482250919830
76	-1.08482250918581
77	-1.08138332486832
78	-1.05856357682301
79	-1.05433748409980
80	-1.05433748408469
81	-1.03597302224951
82	-1.02422232905706
83	-1.02422232903876
84	-1.01354649876063
85	-0.994311553247905
86	-0.994311553225711
87	-0.991216363497070
88	-0.968911243316938
89	-0.964427513971445
90	-0.964427513944522
91	-0.946555890514683
92	-0.934379691436428
93	-0.934379691403771
94	-0.924071946680221
95	-0.903972243720683
96	-0.903972243681068
97	-0.901378831316201
98	-0.878396199345808
99	-0.873021500282422
100	-0.873021500234358
101	-0.855061261350047
102	-0.841430630985656
103	-0.841430630927371
104	-0.831399325335650
105	-0.809531699837145
106	-0.809531699766757
107	-0.807706180472890
108	-0.784875303209595
109	-0.779072254475654
110	-0.779072254391947
111	-0.764791510273355
112	-0.754891173949740
113	-0.754891173854176
114	-0.750459132149291
115	-0.619832373412040
116	-0.619832373230567
117	-0.606530241999476
118	-0.606529778724420
119	-0.606529778531081
120	-0.606529340882993
121	0.999999999999987
122	0.999999999999988
123	0.999999999999990
124	0.999999999999990
125	0.999999999999991
126	0.999999999999991
127	0.999999999999991
128	0.999999999999991
129	0.999999999999991
130	0.999999999999991
131	0.999999999999991
132	0.999999999999991
133	0.999999999999991
134	0.999999999999991
135	0.999999999999991
136	0.999999999999991
137	0.999999999999991
138	0.999999999999991
139	0.999999999999991
140	0.999999999999991
141	0.999999999999991
142	0.999999999999991
143	0.999999999999991
144	0.999999999999992
145	0.999999999999992
146	0.999999999999992
147	0.999999999999992
148	0.999999999999992
149	0.999999999999993
150	0.999999999999993
151	0.999999999999993
152	0.999999999999993
153	0.999999999999993
154	0.999999999999993
155	0.999999999999993
156	0.999999999999993
157	0.999999999999993
158	0.999999999999993
159	0.999999999999993
160	0.999999999999993
161	0.999999999999993
162	0.999999999999993
163	0.999999999999993
164	0.999999999999993
165	0.999999999999993
166	0.999999999999993
167	0.999999999999993
168	0.999999999999993
169	0.999999999999993
170	0.999999999999993
171	0.999999999999993
172	0.999999999999993
173	0.999999999999993
174	0.999999999999993
175	0.999999999999993
176	0.999999999999993
177	0.999999999999993
178	0.999999999999993
179	0.999999999999994
180	0.999999999999994
181	0.999999999999994
182	0.999999999999994
183	0.999999999999994
184	0.999999999999994
185	0.999999999999994
186	0.999999999999994
187	0.999999999999994
188	0.999999999999994
189	0.999999999999994
190	0.999999999999994
191	0.999999999999995
192	0.999999999999995
193	0.999999999999995
194	0.999999999999995
195	0.999999999999995
196	0.999999999999995
197	0.999999999999995
198	0.999999999999995
199	0.999999999999995
200	0.999999999999995
201	0.999999999999995
202	0.999999999999995
203	0.999999999999995
204	0.999999999999995
205	0.999999999999996
206	0.999999999999996
207	0.999999999999996
208	0.999999999999996
209	0.999999999999996
210	0.999999999999996
211	0.999999999999996
212	0.999999999999996
213	0.999999999999996
214	0.999999999999996
215	0.999999999999996
216	0.999999999999996
217	0.999999999999996
218	0.999999999999996
219	0.999999999999996
220	0.999999999999996
221	0.999999999999996
222	0.999999999999996
223	0.999999999999996
224	0.999999999999996
225	0.999999999999996
226	0.999999999999996
227	0.999999999999996
228	0.999999999999996
229	0.999999999999996
230	0.999999999999996
231	0.999999999999996
232	0.999999999999996
233	0.999999999999996
234	0.999999999999996
235	0.999999999999996
236	0.999999999999996
237	0.999999999999996
238	0.999999999999996
239	0.999999999999996
240	0.999999999999996
241	0.999999999999996
242	0.999999999999996
243	0.999999999999996
244	0.999999999999996
245	0.999999999999996
246	0.999999999999996
247	0.999999999999996
248	0.999999999999996
249	0.999999999999996
250	0.999999999999996
251	0.999999999999996
252	0.999999999999996
253	0.999999999999996
254	0.999999999999996
255	0.999999999999996
256	0.999999999999996
257	0.999999999999996
258	0.999999999999996
259	0.999999999999996
260	0.999999999999996
261	0.999999999999996
262	0.999999999999996
263	0.999999999999996
264	0.999999999999996
265	0.999999999999996
266	0.999999999999996
267	0.999999999999996
268	0.999999999999996
269	0.999999999999996
270	0.999999999999996
271	0.999999999999996
272	0.999999999999996
273	0.999999999999996
274	0.999999999999996
275	0.999999999999996
276	0.999999999999996
277	0.999999999999996
278	0.999999999999996
279	0.999999999999996
280	0.999999999999996
281	0.999999999999996
282	0.999999999999996
283	0.999999999999996
284	0.999999999999997
285	0.999999999999997
286	0.999999999999997
287	0.999999999999997
288	0.999999999999997
289	0.999999999999997
290	0.999999999999997
291	0.999999999999997
292	0.999999999999997
293	0.999999999999997
294	0.999999999999997
295	0.999999999999997
296	0.999999999999997
297	0.999999999999997
298	0.999999999999997
299	0.999999999999997
300	0.999999999999997
301	0.999999999999997
302	0.999999999999997
303	0.999999999999997
304	0.999999999999997
305	0.999999999999997
306	0.999999999999997
307	0.999999999999997
308	0.999999999999997
309	0.999999999999997
310	0.999999999999997
311	0.999999999999997
312	0.999999999999997
313	0.999999999999998
314	0.999999999999998
315	0.999999999999998
316	0.999999999999998
317	0.999999999999998
318	0.999999999999998
319	0.999999999999998
320	0.999999999999998
321	0.999999999999998
322	0.999999999999998
323	0.999999999999998
324	0.999999999999998
325	0.999999999999998
326	0.999999999999998
327	0.999999999999998
328	0.999999999999998
329	0.999999999999998
330	0.999999999999998
331	0.999999999999998
332	0.999999999999998
333	0.999999999999998
334	0.999999999999998
335	0.999999999999998
336	0.999999999999998
337	0.999999999999998
338	0.999999999999998
339	0.999999999999998
340	0.999999999999998
341	0.999999999999998
342	0.999999999999998
343	0.999999999999998
344	0.999999999999998
345	0.999999999999998
346	0.999999999999998
347	0.999999999999998
348	0.999999999999998
349	0.999999999999998
350	0.999999999999998
351	0.999999999999998
352	0.999999999999998
353	0.999999999999998
354	0.999999999999998
355	0.999999999999998
356	0.999999999999998
357	0.999999999999998
358	0.999999999999998
359	0.999999999999998
360	0.999999999999998
361	0.999999999999998
362	0.999999999999998
363	0.999999999999998
364	0.999999999999998
365	0.999999999999998
366	0.999999999999998
367	0.999999999999998
368	0.999999999999998
369	0.999999999999998
370	0.999999999999998
371	0.999999999999998
372	0.999999999999998
373	0.999999999999998
374	0.999999999999998
375	0.999999999999998
376	0.999999999999998
377	0.999999999999998
378	0.999999999999998
379	0.999999999999998
380	0.999999999999998
381	0.999999999999998
382	0.999999999999998
383	0.999999999999998
384	0.999999999999998
385	0.999999999999998
386	0.999999999999998
387	0.999999999999998
388	0.999999999999998
389	0.999999999999998
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	0.999999999999999
429	0.999999999999999
430	0.999999999999999
431	0.999999999999999
432	0.999999999999999
433	0.999999999999999
434	0.999999999999999
435	0.999999999999999
436	0.999999999999999
437	0.999999999999999
438	0.999999999999999
439	0.999999999999999
440	0.999999999999999
441	0.999999999999999
442	0.999999999999999
443	0.999999999999999
444	0.999999999999999
445	0.999999999999999
446	0.999999999999999
447	0.999999999999999
448	0.999999999999999
449	0.999999999999999
450	0.999999999999999
451	1.00000000000000
452	1.00000000000000
453	1.00000000000000
454	1.00000000000000
455	1.00000000000000
456	1.00000000000000
457	1.00000000000000
458	1.00000000000000
459	1.00000000000000
460	1.00000000000000
461	1.00000000000000
462	1.00000000000000
463	1.00000000000000
464	1.00000000000000
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1.00000000000000
479	1.00000000000000
480	1.00000000000000
481	1.00000000000000
482	1
483	1
484	1
485	1
486	1
487	1
488	1
489	1
490	1
491	1
492	1
493	1
494	1
495	1
496	1
497	1
498	1
499	1
500	1
501	1
502	1
503	1
504	1
505	1
506	1
507	1
508	1
509	1
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1.00000000000000
520	1.00000000000000
521	1.00000000000000
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1.00000000000000
530	1.00000000000000
531	1.00000000000000
532	1.00000000000000
533	1.00000000000000
534	1.00000000000000
535	1.00000000000000
536	1.00000000000000
537	1.00000000000000
538	1.00000000000000
539	1.00000000000000
540	1.00000000000000
541	1.00000000000000
542	1.00000000000000
543	1.00000000000000
544	1.00000000000000
545	1.00000000000000
546	1.00000000000000
547	1.00000000000000
548	1.00000000000000
549	1.00000000000000
550	1.00000000000000
551	1.00000000000000
552	1.00000000000000
553	1.00000000000000
554	1.00000000000000
555	1.00000000000000
556	1.00000000000000
557	1.00000000000000
558	1.00000000000000
559	1.00000000000000
560	1.00000000000000
561	1.00000000000000
562	1.00000000000000
563	1.00000000000000
564	1.00000000000000
565	1.00000000000000
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000001
780	1.00000000000001
781	1.00000000000001
782	1.00000000000001
783	1.00000000000001
784	1.00000000000001
785	1.00000000000001
786	1.00000000000001
787	1.00000000000001
788	1.00000000000001
789	1.00000000000001
790	1.00000000000001
791	1.00000000000001
792	1.00000000000001
793	1.00000000000001
794	1.00000000000001
795	1.00000000000001
796	1.00000000000001
797	1.00000000000001
798	1.00000000000001
799	1.00000000000001
800	1.00000000000001
801	1.00000000000001
802	1.00000000000001
803	1.00000000000001
804	1.00000000000001
805	1.00000000000001
806	1.00000000000001
807	1.00000000000001
808	1.00000000000001
809	1.00000000000001
810	1.00000000000001
811	1.00000000000001
812	1.00000000000001
813	1.00000000000001
814	1.00000000000001
815	1.00000000000001
816	1.00000000000001
817	1.00000000000001
818	1.00000000000001
819	1.00000000000001
820	1.00000000000001
821	1.00000000000001
822	1.00000000000001
823	1.00000000000001
824	1.00000000000001
825	1.00000000000001
826	1.00000000000001
827	1.00000000000001
828	1.00000000000001
829	1.00000000000001
830	1.00000000000001
831	1.00000000000001
832	1.00000000000001
833	1.00000000000001
834	1.00000000000001
835	1.00000000000001
836	1.00000000000001
837	1.00000000000001
838	1.00000000000001
839	1.00000000000001
840	1.00000000000001
841	1.00000000000001
842	1.00000000000001
843	1.00000000000001
844	1.00000000000001
845	1.00000000000001
846	1.00000000000001
847	1.00000000000001
848	1.00000000000001
849	1.00000000000001
850	1.00000000000001
851	1.00000000000001
852	1.00000000000001
853	1.00000000000001
854	1.00000000000001
855	1.00000000000001
856	1.00000000000001
857	1.00000000000001
858	1.00000000000001
859	1.00000000000001
860	1.00000000000001
861	1.00000000000001
862	1.00000000000002
863	1.00000000000002
864	1.00000000000002
865	1.34270682497953
866	1.34270682509601
867	1.43807023170188
868	1.44148535630039
869	1.44148535637436
870	1.44736110953525
871	1.45997262262026
872	1.45997262268792
873	1.46243550241079
874	1.48242750968775
875	1.48740100542209
876	1.48740100548155
877	1.50616372628038
878	1.52046462213522
879	1.52046462218627
880	1.53252301621868
881	1.55694661106391
882	1.55694661110721
883	1.56068551188459
884	1.59018853120314
885	1.59582746083644
886	1.59582746087294
887	1.62086395764492
888	1.63687819000141
889	1.63687819003207
890	1.65274386845688
891	1.68031327617814
892	1.68031327620383
893	1.68598016885427
894	1.72079036106255
895	1.72657923323269
896	1.72657923325417
897	1.75742629604117
898	1.77623898664772
899	1.77623898666564
900	1.79615905655655
901	1.82992035448291
902	1.82992035449783
903	1.83727403894590
904	1.88107222327500
905	1.88830565347970
906	1.88830565349214
907	1.92787527520500
908	1.95214628505275
909	1.95214628506313
910	1.97803328130734
911	2.02229338481766
912	2.02229338482636
913	2.03193468636541
914	2.09001852902480
915	2.09974166508215
916	2.09974166508949
917	2.15278948678616
918	2.18568819994294
919	2.18568819994919
920	2.22083663884496
921	2.28161197015911
922	2.28161197016469
923	2.29485731839181
924	2.37568804396528
925	2.38938473092991
926	2.38938473094650
927	2.46434541136727
928	2.51143077826328
929	2.51143077900740
930	2.56208117513032
931	2.65096497457738
932	2.65096501947003
933	2.67045785035409
934	2.79145453668450
935	2.81235862163293
936	2.81236122145449
937	2.92761817195325
938	3.00166477997215
939	3.00180207360233
940	3.08227978035248
941	3.11215545891127
942	3.11215546888131
943	3.22504211222519
944	3.23076159132464
945	3.25952467656085
946	3.45599064132846
947	3.52085819575374
948	6.32259975733286
949	6.33606705905173
950	6.39552532066266
951	6.48169902135458
952	6.58655060394835
953	6.70193666552370
954	6.82246644433874
955	6.94533095775561
956	7.06954508971376
957	7.19520263110166
958	7.32294402081475
959	7.45363770242858
960	7.58821544868789
961	7.72760222576827
962	7.87269807379065
963	8.02438595946271
964	8.18355128675380
965	8.35110598442869
966	8.52801418102695
967	8.71531868461582
968	8.91416868923799
969	9.12584989390845
970	9.35181890765868
971	9.59374470263223
972	9.85356123230174
973	10.1335374432956
974	10.4363740702173
975	10.7653410115036
976	11.1244746977848
977	11.5188613907063
978	11.9550377067251
979	12.4413693617031
980	12.9781037870407

==> data/spectrum_not_stabilized_eps2.txt <==
1	-118.587928869550
2	-113.988840432219
3	-109.804789859366
4	-106.040585312117
5	-102.629614619584
6	-99.5186736337800
7	-96.6655643558756
8	-94.0363018542514
9	-91.6031031777287
10	-89.3429333206749
11	-87.2364413535999
12	-85.2671703475626
13	-83.4209592545850
14	-81.6854788892447
15	-80.0498608472386
16	-78.5043897789916
17	-77.0402375664224
18	-75.6492240322540
19	-74.3235942324885
20	-73.0558088444210
21	-71.8383542052762
22	-70.6635964248136
23	-69.5237368946719
24	-68.4109857500553
25	-67.3181693580382
26	-66.2401333029018
27	-65.1764563439399
28	-64.1359982896304
29	-63.1432905776766
30	-62.2452251491985
31	-61.5149293322691
32	-60.8793045199961
33	-60.8334958113761
34	-41.2750754615011
35	-41.2750753359799
36	-1.57110651741721
37	-1.55803545402297
38	-1.51654272593180
39	-1.51024345035421
40	-1.50897285882824
41	-1.47637188604824
42	-1.45718274129899
43	-1.45714947614090
44	-1.43891083750649
45	-1.40930345957251
46	-1.40930278132388
47	-1.40382119382570
48	-1.37075624383545
49	-1.36514429558867
50	-1.36514428310357
51	-1.33942446195143
52	-1.32399512530445
53	-1.32399512508282
54	-1.30957956821434
55	-1.28530046958430
56	-1.28530046957594
57	-1.28101215321627
58	-1.25354322705350
59	-1.24861160475838
60	-1.24861160475295
61	-1.22701913402162
62	-1.21356270018155
63	-1.21356270017533
64	-1.20130743330178
65	-1.17985309176471
66	-1.17985309175740
67	-1.17629345651683
68	-1.15187732399002
69	-1.14723314170466
70	-1.14723314169598
71	-1.12797124785559
72	-1.11549212456459
73	-1.11549212455419
74	-1.10449698372995
75	-1.08444700812263
76	-1.08444700811010
77	-1.08138332486833
78	-1.05856357682306
79	-1.05393137077784
80	-1.05393137076269
81	-1.03597302224953
82	-1.02378427351278
83	-1.02378427349442
84	-1.01354649876065
85	-0.993839976044607
86	-0.993839976022339
87	-0.991216363497108
88	-0.968911243316929
89	-0.963921036803133
90	-0.963921036776116
91	-0.946555890514682
92	-0.933838556035663
93	-0.933838556002884
94	-0.924071946680223
95	-0.903401433449072
96	-0.903401433409302
97	-0.901378831316206
98	-0.878396199345836
99	-0.872436004971190
100	-0.872436004922937
101	-0.855061261350045
102	-0.840862731773656
103	-0.840862731715151
104	-0.831399325335627
105	-0.809038563229125
106	-0.809038563158514
107	-0.807706180472888
108	-0.784875303209574
109	-0.778734182649000
110	-0.778734182565116
111	-0.764791510273353
112	-0.754768623412936
113	-0.754768623317301
114	-0.750459132149314
115	-0.606670963348298
116	-0.606670963154862
117	-0.606530241999492
118	-0.606529340882922
119	-0.606528552712291
120	-0.606528552518950
121	0.999999999999919
122	0.999999999999930
123	0.999999999999937
124	0.999999999999962
125	0.999999999999966
126	0.999999999999972
127	0.999999999999973
128	0.999999999999976
129	0.999999999999980
130	0.999999999999983
131	0.999999999999984
132	0.999999999999985
133	0.999999999999987
134	0.999999999999988
135	0.999999999999989
136	0.999999999999989
137	0.999999999999990
138	0.999999999999990
139	0.999999999999991
140	0.999999999999991
141	0.999999999999992
142	0.999999999999993
143	0.999999999999993
144	0.999999999999994
145	0.999999999999994
146	0.999999999999994
147	0.999999999999995
148	0.999999999999995
149	0.999999999999995
150	0.999999999999995
151	0.999999999999995
152	0.999999999999995
153	0.999999999999996
154	0.999999999999996
155	0.999999999999996
156	0.999999999999996
157	0.999999999999996
158	0.999999999999996
159	0.999999999999996
160	0.999999999999996
161	0.999999999999997
162	0.999999999999997
163	0.999999999999997
164	0.999999999999997
165	0.999999999999997
166	0.999999999999997
167	0.999999999999997
168	0.999999999999997
169	0.999999999999997
170	0.999999999999997
171	0.999999999999997
172	0.999999999999997
173	0.999999999999997
174	0.999999999999997
175	0.999999999999997
176	0.999999999999997
177	0.999999999999997
178	0.999999999999997
179	0.999999999999997
180	0.999999999999997
181	0.999999999999997
182	0.999999999999997
183	0.999999999999997
184	0.999999999999997
185	0.999999999999997
186	0.999999999999997
187	0.999999999999997
188	0.999999999999997
189	0.999999999999997
190	0.999999999999997
191	0.999999999999997
192	0.999999999999997
193	0.999999999999997
194	0.999999999999997
195	0.999999999999997
196	0.999999999999997
197	0.999999999999997
198	0.999999999999997
199	0.999999999999997
200	0.999999999999997
201	0.999999999999997
202	0.999999999999997
203	0.999999999999997
204	0.999999999999997
205	0.999999999999997
206	0.999999999999997
207	0.999999999999998
208	0.999999999999998
209	0.999999999999998
210	0.999999999999998
211	0.999999999999998
212	0.999999999999998
213	0.999999999999998
214	0.999999999999998
215	0.999999999999998
216	0.999999999999998
217	0.999999999999998
218	0.999999999999998
219	0.999999999999998
220	0.999999999999998
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999998
270	0.999999999999998
271	0.999999999999998
272	0.999999999999998
273	0.999999999999998
274	0.999999999999998
275	0.999999999999998
276	0.999999999999998
277	0.999999999999998
278	0.999999999999998
279	0.999999999999998
280	0.999999999999998
281	0.999999999999998
282	0.999999999999998
283	0.999999999999998
284	0.999999999999998
285	0.999999999999998
286	0.999999999999998
287	0.999999999999998
288	0.999999999999998
289	0.999999999999998
290	0.999999999999998
291	0.999999999999998
292	0.999999999999998
293	0.999999999999998
294	0.999999999999998
295	0.999999999999998
296	0.999999999999998
297	0.999999999999998
298	0.999999999999998
299	0.999999999999998
300	0.999999999999998
301	0.999999999999998
302	0.999999999999998
303	0.999999999999998
304	0.999999999999998
305	0.999999999999998
306	0.999999999999998
307	0.999999999999998
308	0.999999999999998
309	0.999999999999998
310	0.999999999999998
311	0.999999999999998
312	0.999999999999998
313	0.999999999999998
314	0.999999999999998
315	0.999999999999998
316	0.999999999999998
317	0.999999999999999
318	0.999999999999999
319	0.999999999999999
320	0.999999999999999
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	0.999999999999999
429	0.999999999999999
430	0.999999999999999
431	0.999999999999999
432	0.999999999999999
433	0.999999999999999
434	0.999999999999999
435	0.999999999999999
436	0.999999999999999
437	0.999999999999999
438	0.999999999999999
439	0.999999999999999
440	0.999999999999999
441	0.999999999999999
442	0.999999999999999
443	0.999999999999999
444	0.999999999999999
445	0.999999999999999
446	0.999999999999999
447	0.999999999999999
448	0.999999999999999
449	0.999999999999999
450	0.999999999999999
451	0.999999999999999
452	0.999999999999999
453	0.999999999999999
454	1.00000000000000
455	1.00000000000000
456	1.00000000000000
457	1.00000000000000
458	1.00000000000000
459	1.00000000000000
460	1.00000000000000
461	1.00000000000000
462	1.00000000000000
463	1.00000000000000
464	1.00000000000000
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1.00000000000000
479	1.00000000000000
480	1.00000000000000
481	1.00000000000000
482	1.00000000000000
483	1.00000000000000
484	1.00000000000000
485	1.00000000000000
486	1.00000000000000
487	1.00000000000000
488	1.00000000000000
489	1.00000000000000
490	1.00000000000000
491	1.00000000000000
492	1.00000000000000
493	1.00000000000000
494	1.00000000000000
495	1.00000000000000
496	1.00000000000000
497	1.00000000000000
498	1.00000000000000
499	1.00000000000000
500	1.00000000000000
501	1.00000000000000
502	1.00000000000000
503	1.00000000000000
504	1.00000000000000
505	1.00000000000000
506	1.00000000000000
507	1.00000000000000
508	1.00000000000000
509	1.00000000000000
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1.00000000000000
520	1.00000000000000
521	1.00000000000000
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1.00000000000000
530	1
531	1
532	1
533	1
534	1
535	1
536	1
537	1
538	1
539	1
540	1
541	1
542	1
543	1
544	1
545	1
546	1
547	1
548	1
549	1
550	1
551	1
552	1
553	1
554	1
555	1
556	1
557	1
558	1.00000000000000
559	1.00000000000000
560	1.00000000000000
561	1.00000000000000
562	1.00000000000000
563	1.00000000000000
564	1.00000000000000
565	1.00000000000000
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000000
812	1.00000000000000
813	1.00000000000000
814	1.00000000000000
815	1.00000000000000
816	1.00000000000000
817	1.00000000000000
818	1.00000000000000
819	1.00000000000000
820	1.00000000000000
821	1.00000000000000
822	1.00000000000000
823	1.00000000000000
824	1.00000000000000
825	1.00000000000000
826	1.00000000000000
827	1.00000000000000
828	1.00000000000000
829	1.00000000000000
830	1.00000000000000
831	1.00000000000000
832	1.00000000000000
833	1.00000000000000
834	1.00000000000000
835	1.00000000000000
836	1.00000000000000
837	1.00000000000000
838	1.00000000000000
839	1.00000000000000
840	1.00000000000000
841	1.00000000000000
842	1.00000000000000
843	1.00000000000000
844	1.00000000000000
845	1.00000000000000
846	1.00000000000001
847	1.00000000000001
848	1.00000000000001
849	1.00000000000001
850	1.00000000000001
851	1.00000000000001
852	1.00000000000001
853	1.00000000000001
854	1.00000000000001
855	1.00000000000001
856	1.00000000000001
857	1.00000000000002
858	1.00000000000002
859	1.00000000000002
860	1.00000000000002
861	1.00000000000003
862	1.00000000000004
863	1.00000000000004
864	1.00000000000005
865	1.33422246256963
866	1.33422246269120
867	1.43807023170188
868	1.44140960908182
869	1.44140960915582
870	1.44736110953526
871	1.45972323079932
872	1.45972323086707
873	1.46243550241080
874	1.48242750968778
875	1.48698070637273
876	1.48698070643232
877	1.50616372628039
878	1.51993788780497
879	1.51993788785616
880	1.53252301621870
881	1.55638570854892
882	1.55638570859235
883	1.56068551188460
884	1.59018853120314
885	1.59528103047212
886	1.59528103050873
887	1.62086395764492
888	1.63636790263593
889	1.63636790266667
890	1.65274386845689
891	1.67984468434206
892	1.67984468436781
893	1.68598016885428
894	1.72079036106256
895	1.72615201036557
896	1.72615201038709
897	1.75742629604117
898	1.77585238658142
899	1.77585238659937
900	1.79615905655655
901	1.82957528375902
902	1.82957528377397
903	1.83727403894592
904	1.88107222327503
905	1.88800516170819
906	1.88800516172064
907	1.92787527520500
908	1.95189547925473
909	1.95189547926512
910	1.97803328130736
911	2.02209918673736
912	2.02209918674607
913	2.03193468636542
914	2.09001852902480
915	2.09961253928255
916	2.09961253928990
917	2.15278948678617
918	2.18563384155713
919	2.18563384156338
920	2.22083663884499
921	2.28164284773727
922	2.28164284774285
923	2.29485731839183
924	2.37568804396532
925	2.38951125853942
926	2.38951125855609
927	2.46434541136719
928	2.51166165778753
929	2.51166165853777
930	2.56208117513031
931	2.65130374231392
932	2.65130378766617
933	2.67045785035419
934	2.79145453669509
935	2.81279626017829
936	2.81279888880748
937	2.92761817296448
938	3.00216284249835
939	3.00230155277245
940	3.08227985995214
941	3.22547736891010
942	3.23123791797486
943	3.25952887296203
944	3.45604949252872
945	3.52102209351726
946	39.7411156933034
947	39.7411158137394
948	61.2068580515774
949	61.2623460763670
950	61.8871271816872
951	62.6416362223834
952	63.5660578935132
953	64.5864655316062
954	65.6549025848261
955	66.7463105321381
956	67.8517278979794
957	68.9717169138148
958	70.1116805217937
959	71.2790692049808
960	72.4819407160452
961	73.7283413514658
962	75.0261348927097
963	76.3830552187692
964	77.8068618349307
965	79.3055392097745
966	80.8875150104354
967	82.5618907969128
968	84.3386890443068
969	86.2291269871068
970	88.2459334113120
971	90.4037309724979
972	92.7195153927185
973	95.2132755115397
974	97.9088164021109
975	100.834873840860
976	104.026645521673
977	107.527917802158
978	111.394027497610
979	115.694454384391
980	120.425440532604

==> data/spectrum_not_stabilized_eps3.txt <==
1	-1194.03678689283
2	-1147.45733098713
3	-1105.09762260687
4	-1067.00112956919
5	-1032.48895169336
6	-1001.01951450619
7	-972.163715523171
8	-945.576252892927
9	-920.975006492890
10	-898.126157327049
11	-876.833324325727
12	-856.929515755616
13	-838.271048993883
14	-820.732841261446
15	-804.204647434611
16	-788.587941338013
17	-773.793221000227
18	-759.737580774991
19	-746.342448358972
20	-733.531450059758
21	-721.228469232846
22	-709.356144096980
23	-697.835385829183
24	-686.587100913888
25	-675.538313716697
26	-664.636359774650
27	-653.876376456542
28	-643.347383861187
29	-633.297006103335
30	-624.198851567080
31	-616.787611226955
32	-610.479396061488
33	-609.980686211058
34	-406.026864454651
35	-406.026863214605
36	-1.57110641025055
37	-1.55803541127884
38	-1.51654272164619
39	-1.51024293789686
40	-1.50897238549472
41	-1.47637188593351
42	-1.45718188851438
43	-1.45714862550606
44	-1.43891083750365
45	-1.40930227670777
46	-1.40930159852784
47	-1.40382119382543
48	-1.37075624383534
49	-1.36514280296153
50	-1.36514279047818
51	-1.33942446195104
52	-1.32399333832099
53	-1.32399333809940
54	-1.30957956821379
55	-1.28529839832782
56	-1.28529839831945
57	-1.28101215321604
58	-1.25354322705357
59	-1.24860925470428
60	-1.24860925469885
61	-1.22701913402145
62	-1.21356007299429
63	-1.21356007298807
64	-1.20130743330141
65	-1.17985018603739
66	-1.17985018603008
67	-1.17629345651660
68	-1.15187732399003
69	-1.14722995354468
70	-1.14722995353599
71	-1.12797124785539
72	-1.11548864791257
73	-1.11548864790217
74	-1.10449698372969
75	-1.08444323469497
76	-1.08444323468243
77	-1.08138332486824
78	-1.05856357682289
79	-1.05392728958402
80	-1.05392728956886
81	-1.03597302224913
82	-1.02377987020638
83	-1.02377987018802
84	-1.01354649876036
85	-0.993835233223897
86	-0.993835233201625
87	-0.991216363496699
88	-0.968911243316672
89	-0.963915938240423
90	-0.963915938213403
91	-0.946555890514264
92	-0.933833100770836
93	-0.933833100738054
94	-0.924071946679834
95	-0.903395667898429
96	-0.903395667858656
97	-0.901378831315986
98	-0.878396199345715
99	-0.872430079079144
100	-0.872430079030888
101	-0.855061261349992
102	-0.840856978842201
103	-0.840856978783692
104	-0.831399325335854
105	-0.809033579797061
106	-0.809033579726446
107	-0.807706180472607
108	-0.784875303209063
109	-0.778730792694394
110	-0.778730792610507
111	-0.764791510273089
112	-0.754767408888524
113	-0.754767408792889
114	-0.750459132148771
115	-0.606545922631318
116	-0.606545922437819
117	-0.606530241999103
118	-0.606529340882639
119	-0.606518947453087
120	-0.606518947259623
121	0.999999999999295
122	0.999999999999498
123	0.999999999999547
124	0.999999999999551
125	0.999999999999600
126	0.999999999999637
127	0.999999999999709
128	0.999999999999720
129	0.999999999999745
130	0.999999999999750
131	0.999999999999755
132	0.999999999999793
133	0.999999999999815
134	0.999999999999821
135	0.999999999999890
136	0.999999999999899
137	0.999999999999920
138	0.999999999999937
139	0.999999999999950
140	0.999999999999959
141	0.999999999999967
142	0.999999999999973
143	0.999999999999979
144	0.999999999999981
145	0.999999999999986
146	0.999999999999988
147	0.999999999999989
148	0.999999999999991
149	0.999999999999992
150	0.999999999999994
151	0.999999999999995
152	0.999999999999996
153	0.999999999999996
154	0.999999999999996
155	0.999999999999996
156	0.999999999999996
157	0.999999999999996
158	0.999999999999996
159	0.999999999999996
160	0.999999999999996
161	0.999999999999996
162	0.999999999999997
163	0.999999999999997
164	0.999999999999997
165	0.999999999999997
166	0.999999999999997
167	0.999999999999997
168	0.999999999999997
169	0.999999999999997
170	0.999999999999997
171	0.999999999999997
172	0.999999999999997
173	0.999999999999997
174	0.999999999999997
175	0.999999999999997
176	0.999999999999997
177	0.999999999999997
178	0.999999999999997
179	0.999999999999997
180	0.999999999999997
181	0.999999999999997
182	0.999999999999997
183	0.999999999999997
184	0.999999999999997
185	0.999999999999997
186	0.999999999999997
187	0.999999999999997
188	0.999999999999997
189	0.999999999999997
190	0.999999999999997
191	0.999999999999997
192	0.999999999999997
193	0.999999999999997
194	0.999999999999997
195	0.999999999999997
196	0.999999999999997
197	0.999999999999997
198	0.999999999999997
199	0.999999999999997
200	0.999999999999997
201	0.999999999999998
202	0.999999999999998
203	0.999999999999998
204	0.999999999999998
205	0.999999999999998
206	0.999999999999998
207	0.999999999999998
208	0.999999999999998
209	0.999999999999998
210	0.999999999999998
211	0.999999999999998
212	0.999999999999998
213	0.999999999999998
214	0.999999999999998
215	0.999999999999998
216	0.999999999999998
217	0.999999999999998
218	0.999999999999998
219	0.999999999999998
220	0.999999999999998
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999998
270	0.999999999999998
271	0.999999999999998
272	0.999999999999998
273	0.999999999999998
274	0.999999999999998
275	0.999999999999998
276	0.999999999999998
277	0.999999999999998
278	0.999999999999998
279	0.999999999999998
280	0.999999999999998
281	0.999999999999998
282	0.999999999999998
283	0.999999999999998
284	0.999999999999998
285	0.999999999999998
286	0.999999999999998
287	0.999999999999998
288	0.999999999999998
289	0.999999999999998
290	0.999999999999998
291	0.999999999999998
292	0.999999999999998
293	0.999999999999998
294	0.999999999999998
295	0.999999999999998
296	0.999999999999998
297	0.999999999999998
298	0.999999999999998
299	0.999999999999998
300	0.999999999999998
301	0.999999999999998
302	0.999999999999998
303	0.999999999999998
304	0.999999999999998
305	0.999999999999998
306	0.999999999999998
307	0.999999999999998
308	0.999999999999998
309	0.999999999999998
310	0.999999999999998
311	0.999999999999998
312	0.999999999999998
313	0.999999999999998
314	0.999999999999998
315	0.999999999999998
316	0.999999999999998
317	0.999999999999998
318	0.999999999999998
319	0.999999999999998
320	0.999999999999998
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	0.999999999999999
429	0.999999999999999
430	0.999999999999999
431	0.999999999999999
432	0.999999999999999
433	0.999999999999999
434	0.999999999999999
435	0.999999999999999
436	0.999999999999999
437	0.999999999999999
438	0.999999999999999
439	0.999999999999999
440	0.999999999999999
441	0.999999999999999
442	0.999999999999999
443	0.999999999999999
444	0.999999999999999
445	0.999999999999999
446	0.999999999999999
447	0.999999999999999
448	0.999999999999999
449	0.999999999999999
450	0.999999999999999
451	0.999999999999999
452	0.999999999999999
453	0.999999999999999
454	0.999999999999999
455	0.999999999999999
456	0.999999999999999
457	0.999999999999999
458	0.999999999999999
459	0.999999999999999
460	0.999999999999999
461	0.999999999999999
462	0.999999999999999
463	0.999999999999999
464	1.00000000000000
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1.00000000000000
479	1.00000000000000
480	1.00000000000000
481	1.00000000000000
482	1.00000000000000
483	1.00000000000000
484	1.00000000000000
485	1.00000000000000
486	1.00000000000000
487	1.00000000000000
488	1.00000000000000
489	1.00000000000000
490	1.00000000000000
491	1.00000000000000
492	1.00000000000000
493	1.00000000000000
494	1.00000000000000
495	1.00000000000000
496	1.00000000000000
497	1.00000000000000
498	1.00000000000000
499	1.00000000000000
500	1.00000000000000
501	1.00000000000000
502	1.00000000000000
503	1.00000000000000
504	1.00000000000000
505	1.00000000000000
506	1.00000000000000
507	1.00000000000000
508	1.00000000000000
509	1.00000000000000
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1.00000000000000
520	1.00000000000000
521	1.00000000000000
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1.00000000000000
530	1.00000000000000
531	1.00000000000000
532	1.00000000000000
533	1.00000000000000
534	1.00000000000000
535	1.00000000000000
536	1.00000000000000
537	1.00000000000000
538	1
539	1
540	1
541	1
542	1
543	1
544	1
545	1
546	1
547	1
548	1
549	1
550	1
551	1
552	1
553	1.00000000000000
554	1.00000000000000
555	1.00000000000000
556	1.00000000000000
557	1.00000000000000
558	1.00000000000000
559	1.00000000000000
560	1.00000000000000
561	1.00000000000000
562	1.00000000000000
563	1.00000000000000
564	1.00000000000000
565	1.00000000000000
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000000
812	1.00000000000000
813	1.00000000000000
814	1.00000000000000
815	1.00000000000000
816	1.00000000000000
817	1.00000000000000
818	1.00000000000000
819	1.00000000000000
820	1.00000000000000
821	1.00000000000000
822	1.00000000000000
823	1.00000000000000
824	1.00000000000000
825	1.00000000000000
826	1.00000000000000
827	1.00000000000000
828	1.00000000000000
829	1.00000000000000
830	1.00000000000000
831	1.00000000000000
832	1.00000000000000
833	1.00000000000000
834	1.00000000000001
835	1.00000000000001
836	1.00000000000001
837	1.00000000000001
838	1.00000000000001
839	1.00000000000001
840	1.00000000000001
841	1.00000000000002
842	1.00000000000002
843	1.00000000000003
844	1.00000000000003
845	1.00000000000004
846	1.00000000000006
847	1.00000000000009
848	1.00000000000010
849	1.00000000000011
850	1.00000000000017
851	1.00000000000017
852	1.00000000000020
853	1.00000000000025
854	1.00000000000031
855	1.00000000000031
856	1.00000000000033
857	1.00000000000042
858	1.00000000000047
859	1.00000000000047
860	1.00000000000047
861	1.00000000000048
862	1.00000000000050
863	1.00000000000061
864	1.00000000000087
865	1.33413564344433
866	1.33413564356598
867	1.43807023170151
868	1.44140886290332
869	1.44140886297732
870	1.44736110953491
871	1.45972075841594
872	1.45972075848370
873	1.46243550241055
874	1.48242750968766
875	1.48697652503596
876	1.48697652509556
877	1.50616372627993
878	1.51993265339908
879	1.51993265345027
880	1.53252301621845
881	1.55638015684355
882	1.55638015688698
883	1.56068551188439
884	1.59018853120274
885	1.59527564716341
886	1.59527564720002
887	1.62086395764464
888	1.63636289619832
889	1.63636289622907
890	1.65274386845660
891	1.67984010279575
892	1.67984010282150
893	1.68598016885388
894	1.72079036106249
895	1.72614784595006
896	1.72614784597158
897	1.75742629604085
898	1.77584862964474
899	1.77584862966269
900	1.79615905655643
901	1.82957194239996
902	1.82957194241491
903	1.83727403894589
904	1.88107222327492
905	1.88800226591388
906	1.88800226592634
907	1.92787527520486
908	1.95189307956229
909	1.95189307957270
910	1.97803328130727
911	2.02209735147592
912	2.02209735148465
913	2.03193468636527
914	2.09001852902467
915	2.09961135157032
916	2.09961135157767
917	2.15278948678605
918	2.18563339587977
919	2.18563339588603
920	2.22083663884508
921	2.28164324501831
922	2.28164324502391
923	2.29485731839182
924	2.37568804396551
925	2.38951259743427
926	2.38951259745094
927	2.46434541136655
928	2.51166401765394
929	2.51166401840425
930	2.56208117513120
931	2.65130714845554
932	2.65130719381242
933	2.67045785035443
934	2.79145453669504
935	2.81280061082630
936	2.81280323974276
937	2.92761817297455
938	3.00216774494652
939	3.00230646920250
940	3.08227986072725
941	3.22548160901977
942	3.23124255843246
943	3.25952891359149
944	3.45605005923665
945	3.52102366947581
946	404.492850864840
947	404.492852099890
948	610.354023437957
949	610.862395789214
950	617.159714645245
951	624.595187425455
952	633.719709634266
953	643.797796553895
954	654.354775807055
955	665.142496390824
956	676.071836743528
957	687.147800704611
958	698.423301454247
959	709.971591618259
960	721.872032690583
961	734.203961233146
962	747.044968943563
963	760.471392693568
964	774.559826362914
965	789.389071783069
966	805.042282096076
967	821.609232727108
968	839.188756999427
969	857.891448906654
970	877.842790895498
971	899.186927304306
972	922.091388824989
973	946.753194677605
974	973.406934252464
975	1002.33568090603
976	1033.88594970738
977	1068.48843192431
978	1106.68683497174
979	1149.16292662452
980	1195.87428880829

==> data/spectrum_not_stabilized_eps4.txt <==
1	-11948.6254435749
2	-11482.2378052269
3	-11058.1174479344
4	-10676.6943372006
5	-10331.1665795871
6	-10016.1088384814
7	-9727.22294197713
8	-9461.05041251997
9	-9214.76575899029
10	-8986.02732423458
11	-8772.86842569847
12	-8573.61672087259
13	-8386.83330622540
14	-8211.26555607355
15	-8045.80944998441
16	-7889.47834479208
17	-7741.37599097622
18	-7600.67221903116
19	-7466.58027367496
20	-7338.33542770884
21	-7215.17552417519
22	-7096.32591107167
23	-6980.99458563282
24	-6868.38940679255
25	-6757.77937118810
26	-6648.63671355099
27	-6540.91216963587
28	-6435.49639342306
29	-6334.86799257256
30	-6243.76783313705
31	-6169.54638496415
32	-6106.51318369925
33	-6101.48288048262
34	-4053.38322626195
35	-4053.38303717322
36	-1.57110640917841
37	-1.55803541085218
38	-1.51654272160310
39	-1.51024293277429
40	-1.50897238076388
41	-1.47637188593237
42	-1.45718187998295
43	-1.45714861699613
44	-1.43891083749692
45	-1.40930226487785
46	-1.40930158669860
47	-1.40382119383021
48	-1.37075624383543
49	-1.36514278803508
50	-1.36514277555175
51	-1.33942446195364
52	-1.32399332045112
53	-1.32399332022953
54	-1.30957956821745
55	-1.28529837761502
56	-1.28529837760621
57	-1.28101215321446
58	-1.25354322705385
59	-1.24860923120488
60	-1.24860923119944
61	-1.22701913402341
62	-1.21356004672180
63	-1.21356004671555
64	-1.20130743330258
65	-1.17985015697945
66	-1.17985015697182
67	-1.17629345651624
68	-1.15187732399101
69	-1.14722992166095
70	-1.14722992165165
71	-1.12797124785631
72	-1.11548861314380
73	-1.11548861313317
74	-1.10449698373045
75	-1.08444319696185
76	-1.08444319694833
77	-1.08138332486963
78	-1.05856357682353
79	-1.05392724877145
80	-1.05392724875586
81	-1.03597302224994
82	-1.02377982617204
83	-1.02377982615310
84	-1.01354649876256
85	-0.993835185791841
86	-0.993835185769103
87	-0.991216363495232
88	-0.968911243317727
89	-0.963915887254189
90	-0.963915887227079
91	-0.946555890516878
92	-0.933833046213208
93	-0.933833046180400
94	-0.924071946681441
95	-0.903395610240062
96	-0.903395610200216
97	-0.901378831319192
98	-0.878396199348435
99	-0.872430019813348
100	-0.872430019765093
101	-0.855061261349595
102	-0.840856921306939
103	-0.840856921248391
104	-0.831399325336892
105	-0.809033529958251
106	-0.809033529887627
107	-0.807706180474188
108	-0.784875303210490
109	-0.778730758794305
110	-0.778730758710399
111	-0.764791510275129
112	-0.754767396747791
113	-0.754767396652136
114	-0.750459132151402
115	-0.606545133597724
116	-0.606545133403898
117	-0.606530241999234
118	-0.606529340883028
119	-0.606518389721896
120	-0.606518389528172
121	0.999999999996043
122	0.999999999996860
123	0.999999999997064
124	0.999999999997225
125	0.999999999997394
126	0.999999999997778
127	0.999999999998251
128	0.999999999998293
129	0.999999999998679
130	0.999999999998707
131	0.999999999998887
132	0.999999999998942
133	0.999999999999079
134	0.999999999999279
135	0.999999999999407
136	0.999999999999513
137	0.999999999999598
138	0.999999999999666
139	0.999999999999708
140	0.999999999999747
141	0.999999999999775
142	0.999999999999806
143	0.999999999999843
144	0.999999999999879
145	0.999999999999900
146	0.999999999999914
147	0.999999999999928
148	0.999999999999946
149	0.999999999999964
150	0.999999999999973
151	0.999999999999988
152	0.999999999999995
153	0.999999999999995
154	0.999999999999996
155	0.999999999999996
156	0.999999999999996
157	0.999999999999996
158	0.999999999999996
159	0.999999999999996
160	0.999999999999996
161	0.999999999999996
162	0.999999999999996
163	0.999999999999997
164	0.999999999999997
165	0.999999999999997
166	0.999999999999997
167	0.999999999999997
168	0.999999999999997
169	0.999999999999997
170	0.999999999999997
171	0.999999999999997
172	0.999999999999997
173	0.999999999999997
174	0.999999999999997
175	0.999999999999997
176	0.999999999999997
177	0.999999999999997
178	0.999999999999997
179	0.999999999999997
180	0.999999999999997
181	0.999999999999997
182	0.999999999999997
183	0.999999999999997
184	0.999999999999998
185	0.999999999999998
186	0.999999999999998
187	0.999999999999998
188	0.999999999999998
189	0.999999999999998
190	0.999999999999998
191	0.999999999999998
192	0.999999999999998
193	0.999999999999998
194	0.999999999999998
195	0.999999999999998
196	0.999999999999998
197	0.999999999999998
198	0.999999999999998
199	0.999999999999998
200	0.999999999999998
201	0.999999999999998
202	0.999999999999998
203	0.999999999999998
204	0.999999999999998
205	0.999999999999998
206	0.999999999999998
207	0.999999999999998
208	0.999999999999998
209	0.999999999999998
210	0.999999999999998
211	0.999999999999998
212	0.999999999999998
213	0.999999999999998
214	0.999999999999998
215	0.999999999999998
216	0.999999999999998
217	0.999999999999998
218	0.999999999999998
219	0.999999999999998
220	0.999999999999998
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999998
270	0.999999999999998
271	0.999999999999998
272	0.999999999999998
273	0.999999999999998
274	0.999999999999998
275	0.999999999999998
276	0.999999999999998
277	0.999999999999998
278	0.999999999999998
279	0.999999999999998
280	0.999999999999998
281	0.999999999999998
282	0.999999999999998
283	0.999999999999998
284	0.999999999999998
285	0.999999999999998
286	0.999999999999998
287	0.999999999999998
288	0.999999999999998
289	0.999999999999998
290	0.999999999999998
291	0.999999999999998
292	0.999999999999998
293	0.999999999999998
294	0.999999999999998
295	0.999999999999998
296	0.999999999999998
297	0.999999999999998
298	0.999999999999998
299	0.999999999999998
300	0.999999999999998
301	0.999999999999998
302	0.999999999999998
303	0.999999999999998
304	0.999999999999998
305	0.999999999999998
306	0.999999999999998
307	0.999999999999998
308	0.999999999999998
309	0.999999999999998
310	0.999999999999998
311	0.999999999999998
312	0.999999999999998
313	0.999999999999998
314	0.999999999999998
315	0.999999999999998
316	0.999999999999998
317	0.999999999999998
318	0.999999999999999
319	0.999999999999999
320	0.999999999999999
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	0.999999999999999
429	0.999999999999999
430	0.999999999999999
431	0.999999999999999
432	0.999999999999999
433	0.999999999999999
434	0.999999999999999
435	0.999999999999999
436	0.999999999999999
437	0.999999999999999
438	0.999999999999999
439	0.999999999999999
440	0.999999999999999
441	0.999999999999999
442	0.999999999999999
443	0.999999999999999
444	0.999999999999999
445	0.999999999999999
446	0.999999999999999
447	0.999999999999999
448	0.999999999999999
449	0.999999999999999
450	0.999999999999999
451	0.999999999999999
452	0.999999999999999
453	0.999999999999999
454	0.999999999999999
455	0.999999999999999
456	0.999999999999999
457	0.999999999999999
458	0.999999999999999
459	0.999999999999999
460	0.999999999999999
461	0.999999999999999
462	0.999999999999999
463	0.999999999999999
464	0.999999999999999
465	0.999999999999999
466	0.999999999999999
467	0.999999999999999
468	0.999999999999999
469	0.999999999999999
470	0.999999999999999
471	0.999999999999999
472	0.999999999999999
473	0.999999999999999
474	0.999999999999999
475	0.999999999999999
476	0.999999999999999
477	0.999999999999999
478	0.999999999999999
479	0.999999999999999
480	0.999999999999999
481	0.999999999999999
482	0.999999999999999
483	0.999999999999999
484	0.999999999999999
485	1.00000000000000
486	1.00000000000000
487	1.00000000000000
488	1.00000000000000
489	1.00000000000000
490	1.00000000000000
491	1.00000000000000
492	1.00000000000000
493	1.00000000000000
494	1.00000000000000
495	1.00000000000000
496	1.00000000000000
497	1.00000000000000
498	1.00000000000000
499	1.00000000000000
500	1.00000000000000
501	1.00000000000000
502	1.00000000000000
503	1.00000000000000
504	1.00000000000000
505	1.00000000000000
506	1.00000000000000
507	1.00000000000000
508	1.00000000000000
509	1.00000000000000
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1.00000000000000
520	1.00000000000000
521	1.00000000000000
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1.00000000000000
530	1.00000000000000
531	1.00000000000000
532	1.00000000000000
533	1.00000000000000
534	1.00000000000000
535	1.00000000000000
536	1.00000000000000
537	1.00000000000000
538	1.00000000000000
539	1.00000000000000
540	1.00000000000000
541	1.00000000000000
542	1.00000000000000
543	1.00000000000000
544	1.00000000000000
545	1.00000000000000
546	1.00000000000000
547	1
548	1
549	1
550	1
551	1
552	1
553	1
554	1
555	1
556	1
557	1
558	1
559	1
560	1
561	1
562	1
563	1
564	1
565	1
566	1
567	1
568	1
569	1
570	1
571	1
572	1
573	1
574	1
575	1
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000000
812	1.00000000000000
813	1.00000000000000
814	1.00000000000000
815	1.00000000000000
816	1.00000000000000
817	1.00000000000000
818	1.00000000000000
819	1.00000000000000
820	1.00000000000000
821	1.00000000000000
822	1.00000000000000
823	1.00000000000000
824	1.00000000000000
825	1.00000000000000
826	1.00000000000000
827	1.00000000000000
828	1.00000000000000
829	1.00000000000000
830	1.00000000000000
831	1.00000000000001
832	1.00000000000002
833	1.00000000000003
834	1.00000000000004
835	1.00000000000005
836	1.00000000000007
837	1.00000000000009
838	1.00000000000010
839	1.00000000000011
840	1.00000000000012
841	1.00000000000016
842	1.00000000000020
843	1.00000000000025
844	1.00000000000029
845	1.00000000000032
846	1.00000000000040
847	1.00000000000047
848	1.00000000000057
849	1.00000000000068
850	1.00000000000076
851	1.00000000000092
852	1.00000000000116
853	1.00000000000118
854	1.00000000000139
855	1.00000000000179
856	1.00000000000224
857	1.00000000000265
858	1.00000000000269
859	1.00000000000271
860	1.00000000000274
861	1.00000000000302
862	1.00000000000363
863	1.00000000000373
864	1.00000000001438
865	1.33413477505114
866	1.33413477517239
867	1.43807023170444
868	1.44140885544543
869	1.44140885551943
870	1.44736110953758
871	1.45972073369586
872	1.45972073376362
873	1.46243550241128
874	1.48242750968646
875	1.48697648322500
876	1.48697648328470
877	1.50616372628146
878	1.51993260105856
879	1.51993260110984
880	1.53252301621910
881	1.55638010133310
882	1.55638010137660
883	1.56068551188338
884	1.59018853120312
885	1.59527559333825
886	1.59527559337489
887	1.62086395764543
888	1.63636284614446
889	1.63636284617521
890	1.65274386845781
891	1.67984005699229
892	1.67984005701809
893	1.68598016885507
894	1.72079036106225
895	1.72614780431813
896	1.72614780433970
897	1.75742629604165
898	1.77584859209109
899	1.77584859210945
900	1.79615905655753
901	1.82957190899971
902	1.82957190901491
903	1.83727403894539
904	1.88107222327598
905	1.88800223696824
906	1.88800223698084
907	1.92787527520381
908	1.95189305557733
909	1.95189305558780
910	1.97803328130489
911	2.02209733313440
912	2.02209733314315
913	2.03193468636606
914	2.09001852902670
915	2.09961133970573
916	2.09961133971415
917	2.15278948678257
918	2.18563339143228
919	2.18563339143868
920	2.22083663884427
921	2.28164324899999
922	2.28164324900614
923	2.29485731838985
924	2.37568804396433
925	2.38951261083216
926	2.38951261084897
927	2.46434541136211
928	2.51166404125792
929	2.51166404200825
930	2.56208117512673
931	2.65130718251944
932	2.65130722787638
933	2.67045785035332
934	2.79145453669330
935	2.81280065432900
936	2.81280328324835
937	2.92761817297631
938	3.00216779396235
939	3.00230651835813
940	3.08227986073611
941	3.22548165141172
942	3.23124260482680
943	3.25952891399596
944	3.45605006490276
945	3.52102368523172
946	4051.84902456001
947	4051.84921360717
948	6101.85621753592
949	6106.89618309264
950	6169.91848756547
951	6244.16416832255
952	6335.29069550270
953	6435.94680557021
954	6541.39056848641
955	6649.14284970509
956	6758.31289378432
957	6868.95010617888
958	6981.58250087546
959	7096.94135822896
960	7215.81908728422
961	7339.00793854572
962	7467.28279393216
963	7601.40603062823
964	7742.14259601995
965	7890.27947491726
966	8046.64708432161
967	8212.14194720713
968	8387.75101388780
969	8574.57865366651
970	8773.87789189494
971	8987.08809382124
972	9215.88214091502
973	9462.22735388352
974	9728.46616027791
975	10017.4250044560
976	10332.5635771944
977	10678.1816391873
978	11059.7066599921
979	11483.9434006417
980	11950.4629453709

==> data/spectrum_not_stabilized_eps5.txt <==
1	-119493.731295131
2	-114829.292332030
3	-110587.593267843
4	-106772.928991691
5	-103317.268101431
6	-100166.347978005
7	-97277.1800240954
8	-94615.1742209002
9	-92152.0715419820
10	-89864.4520904487
11	-87732.6462837627
12	-85739.9283636358
13	-83871.9072893418
14	-82116.0550597331
15	-80461.3299374821
16	-78897.8641284910
17	-77416.6939089278
18	-76009.5164527176
19	-74668.4631354485
20	-73385.8856309548
21	-72154.1612864636
22	-70965.5424212112
23	-69812.1077275020
24	-68685.9343816010
25	-67579.7108590568
26	-66488.1581288395
27	-65410.7826953708
28	-64356.4914889534
29	-63350.0732173128
30	-62438.9420989371
31	-61696.6074778170
32	-61066.3265353960
33	-61015.9759886178
34	-40526.6571243865
35	-40526.5067288360
36	-1.57110640917395
37	-1.55803541084048
38	-1.51654272161303
39	-1.51024293271526
40	-1.50897238070734
41	-1.47637188594385
42	-1.45718187989518
43	-1.45714861690860
44	-1.43891083739995
45	-1.40930226478896
46	-1.40930158660972
47	-1.40382119384453
48	-1.37075624381882
49	-1.36514278786717
50	-1.36514277538383
51	-1.33942446195466
52	-1.32399332028006
53	-1.32399332005819
54	-1.30957956817915
55	-1.28529837742034
56	-1.28529837738273
57	-1.28101215321114
58	-1.25354322704347
59	-1.24860923095546
60	-1.24860923094988
61	-1.22701913401500
62	-1.21356004648426
63	-1.21356004644777
64	-1.20130743329913
65	-1.17985015670111
66	-1.17985015666213
67	-1.17629345653265
68	-1.15187732400781
69	-1.14722992133607
70	-1.14722992132738
71	-1.12797124785950
72	-1.11548861285500
73	-1.11548861278520
74	-1.10449698373267
75	-1.08444319661454
76	-1.08444319656380
77	-1.08138332488593
78	-1.05856357682190
79	-1.05392724844484
80	-1.05392724832464
81	-1.03597302224554
82	-1.02377982580972
83	-1.02377982571894
84	-1.01354649875029
85	-0.993835185331175
86	-0.993835185288820
87	-0.991216363472758
88	-0.968911243311683
89	-0.963915886730217
90	-0.963915886607935
91	-0.946555890524008
92	-0.933833045663430
93	-0.933833045582050
94	-0.924071946688920
95	-0.903395609640914
96	-0.903395609576972
97	-0.901378831303636
98	-0.878396199345043
99	-0.872430019233727
100	-0.872430019179733
101	-0.855061261358978
102	-0.840856920720263
103	-0.840856920659830
104	-0.831399325349779
105	-0.809033529453556
106	-0.809033529382460
107	-0.807706180465205
108	-0.784875303215554
109	-0.778730758443516
110	-0.778730758359692
111	-0.764791510272006
112	-0.754767396624069
113	-0.754767396524046
114	-0.750459132144995
115	-0.606545125890492
116	-0.606545125695690
117	-0.606530241962049
118	-0.606529340845758
119	-0.606518383996380
120	-0.606518383801922
121	0.999999999880010
122	0.999999999960049
123	0.999999999961199
124	0.999999999966072
125	0.999999999973639
126	0.999999999975866
127	0.999999999976777
128	0.999999999979337
129	0.999999999979442
130	0.999999999981598
131	0.999999999985947
132	0.999999999990075
133	0.999999999991206
134	0.999999999991913
135	0.999999999993290
136	0.999999999994443
137	0.999999999994798
138	0.999999999996111
139	0.999999999996395
140	0.999999999997218
141	0.999999999997355
142	0.999999999997671
143	0.999999999998199
144	0.999999999998563
145	0.999999999998651
146	0.999999999998716
147	0.999999999998893
148	0.999999999999098
149	0.999999999999605
150	0.999999999999638
151	0.999999999999639
152	0.999999999999660
153	0.999999999999715
154	0.999999999999748
155	0.999999999999817
156	0.999999999999831
157	0.999999999999901
158	0.999999999999939
159	0.999999999999948
160	0.999999999999960
161	0.999999999999964
162	0.999999999999968
163	0.999999999999977
164	0.999999999999979
165	0.999999999999981
166	0.999999999999981
167	0.999999999999983
168	0.999999999999988
169	0.999999999999988
170	0.999999999999990
171	0.999999999999990
172	0.999999999999992
173	0.999999999999992
174	0.999999999999992
175	0.999999999999993
176	0.999999999999993
177	0.999999999999993
178	0.999999999999994
179	0.999999999999994
180	0.999999999999995
181	0.999999999999995
182	0.999999999999995
183	0.999999999999995
184	0.999999999999996
185	0.999999999999996
186	0.999999999999996
187	0.999999999999996
188	0.999999999999997
189	0.999999999999997
190	0.999999999999997
191	0.999999999999997
192	0.999999999999997
193	0.999999999999997
194	0.999999999999997
195	0.999999999999997
196	0.999999999999997
197	0.999999999999997
198	0.999999999999997
199	0.999999999999997
200	0.999999999999997
201	0.999999999999997
202	0.999999999999997
203	0.999999999999997
204	0.999999999999997
205	0.999999999999997
206	0.999999999999997
207	0.999999999999997
208	0.999999999999997
209	0.999999999999997
210	0.999999999999997
211	0.999999999999997
212	0.999999999999997
213	0.999999999999997
214	0.999999999999997
215	0.999999999999997
216	0.999999999999997
217	0.999999999999997
218	0.999999999999997
219	0.999999999999997
220	0.999999999999997
221	0.999999999999997
222	0.999999999999997
223	0.999999999999997
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999998
270	0.999999999999998
271	0.999999999999998
272	0.999999999999998
273	0.999999999999998
274	0.999999999999998
275	0.999999999999998
276	0.999999999999998
277	0.999999999999998
278	0.999999999999998
279	0.999999999999998
280	0.999999999999998
281	0.999999999999998
282	0.999999999999998
283	0.999999999999998
284	0.999999999999998
285	0.999999999999998
286	0.999999999999998
287	0.999999999999998
288	0.999999999999998
289	0.999999999999998
290	0.999999999999998
291	0.999999999999998
292	0.999999999999998
293	0.999999999999998
294	0.999999999999998
295	0.999999999999998
296	0.999999999999998
297	0.999999999999998
298	0.999999999999998
299	0.999999999999998
300	0.999999999999998
301	0.999999999999998
302	0.999999999999998
303	0.999999999999998
304	0.999999999999998
305	0.999999999999998
306	0.999999999999998
307	0.999999999999998
308	0.999999999999998
309	0.999999999999998
310	0.999999999999998
311	0.999999999999998
312	0.999999999999998
313	0.999999999999998
314	0.999999999999998
315	0.999999999999998
316	0.999999999999998
317	0.999999999999998
318	0.999999999999998
319	0.999999999999998
320	0.999999999999998
321	0.999999999999998
322	0.999999999999998
323	0.999999999999998
324	0.999999999999998
325	0.999999999999998
326	0.999999999999998
327	0.999999999999998
328	0.999999999999998
329	0.999999999999998
330	0.999999999999998
331	0.999999999999998
332	0.999999999999998
333	0.999999999999998
334	0.999999999999998
335	0.999999999999998
336	0.999999999999998
337	0.999999999999998
338	0.999999999999998
339	0.999999999999998
340	0.999999999999998
341	0.999999999999998
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	0.999999999999999
429	0.999999999999999
430	0.999999999999999
431	0.999999999999999
432	0.999999999999999
433	0.999999999999999
434	0.999999999999999
435	0.999999999999999
436	0.999999999999999
437	0.999999999999999
438	0.999999999999999
439	0.999999999999999
440	0.999999999999999
441	0.999999999999999
442	0.999999999999999
443	0.999999999999999
444	0.999999999999999
445	0.999999999999999
446	0.999999999999999
447	0.999999999999999
448	0.999999999999999
449	0.999999999999999
450	0.999999999999999
451	0.999999999999999
452	0.999999999999999
453	0.999999999999999
454	0.999999999999999
455	0.999999999999999
456	0.999999999999999
457	0.999999999999999
458	0.999999999999999
459	0.999999999999999
460	0.999999999999999
461	0.999999999999999
462	0.999999999999999
463	0.999999999999999
464	0.999999999999999
465	0.999999999999999
466	0.999999999999999
467	0.999999999999999
468	0.999999999999999
469	0.999999999999999
470	0.999999999999999
471	0.999999999999999
472	0.999999999999999
473	0.999999999999999
474	0.999999999999999
475	0.999999999999999
476	0.999999999999999
477	0.999999999999999
478	0.999999999999999
479	0.999999999999999
480	0.999999999999999
481	0.999999999999999
482	0.999999999999999
483	0.999999999999999
484	0.999999999999999
485	0.999999999999999
486	0.999999999999999
487	0.999999999999999
488	0.999999999999999
489	0.999999999999999
490	0.999999999999999
491	0.999999999999999
492	0.999999999999999
493	0.999999999999999
494	0.999999999999999
495	0.999999999999999
496	0.999999999999999
497	0.999999999999999
498	0.999999999999999
499	1.00000000000000
500	1.00000000000000
501	1.00000000000000
502	1.00000000000000
503	1.00000000000000
504	1.00000000000000
505	1.00000000000000
506	1.00000000000000
507	1.00000000000000
508	1.00000000000000
509	1.00000000000000
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1.00000000000000
520	1.00000000000000
521	1.00000000000000
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1.00000000000000
530	1.00000000000000
531	1.00000000000000
532	1.00000000000000
533	1.00000000000000
534	1.00000000000000
535	1.00000000000000
536	1.00000000000000
537	1.00000000000000
538	1.00000000000000
539	1.00000000000000
540	1.00000000000000
541	1.00000000000000
542	1.00000000000000
543	1.00000000000000
544	1.00000000000000
545	1.00000000000000
546	1.00000000000000
547	1.00000000000000
548	1.00000000000000
549	1.00000000000000
550	1.00000000000000
551	1.00000000000000
552	1.00000000000000
553	1.00000000000000
554	1.00000000000000
555	1.00000000000000
556	1
557	1
558	1
559	1
560	1
561	1
562	1
563	1
564	1
565	1
566	1
567	1
568	1
569	1
570	1
571	1
572	1
573	1
574	1
575	1
576	1
577	1
578	1
579	1
580	1
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000001
812	1.00000000000001
813	1.00000000000001
814	1.00000000000001
815	1.00000000000001
816	1.00000000000001
817	1.00000000000001
818	1.00000000000001
819	1.00000000000001
820	1.00000000000001
821	1.00000000000001
822	1.00000000000002
823	1.00000000000002
824	1.00000000000002
825	1.00000000000002
826	1.00000000000003
827	1.00000000000003
828	1.00000000000004
829	1.00000000000005
830	1.00000000000005
831	1.00000000000009
832	1.00000000000009
833	1.00000000000010
834	1.00000000000013
835	1.00000000000020
836	1.00000000000028
837	1.00000000000038
838	1.00000000000049
839	1.00000000000080
840	1.00000000000081
841	1.00000000000109
842	1.00000000000132
843	1.00000000000170
844	1.00000000000196
845	1.00000000000264
846	1.00000000000280
847	1.00000000000303
848	1.00000000000361
849	1.00000000000514
850	1.00000000000577
851	1.00000000000579
852	1.00000000000885
853	1.00000000001162
854	1.00000000001519
855	1.00000000001797
856	1.00000000001839
857	1.00000000002005
858	1.00000000002079
859	1.00000000002223
860	1.00000000002291
861	1.00000000002962
862	1.00000000003012
863	1.00000000005293
864	1.00000000011361
865	1.33413476639451
866	1.33413476651614
867	1.43807023168721
868	1.44140885535161
869	1.44140885542711
870	1.44736110949945
871	1.45972073345003
872	1.45972073351780
873	1.46243550241162
874	1.48242750968446
875	1.48697648280171
876	1.48697648286131
877	1.50616372628545
878	1.51993260053985
879	1.51993260059383
880	1.53252301621775
881	1.55638010076268
882	1.55638010080693
883	1.56068551186471
884	1.59018853120221
885	1.59527559278894
886	1.59527559282579
887	1.62086395764351
888	1.63636284563385
889	1.63636284566476
890	1.65274386846440
891	1.67984005652994
892	1.67984005655837
893	1.68598016886167
894	1.72079036105283
895	1.72614780390615
896	1.72614780392862
897	1.75742629602515
898	1.77584859171690
899	1.77584859173501
900	1.79615905655165
901	1.82957190865344
902	1.82957190867805
903	1.83727403893799
904	1.88107222327496
905	1.88800223667529
906	1.88800223669038
907	1.92787527519340
908	1.95189305531338
909	1.95189305535048
910	1.97803328130260
911	2.02209733294869
912	2.02209733296388
913	2.03193468634142
914	2.09001852903269
915	2.09961133957086
916	2.09961133959720
917	2.15278948677759
918	2.18563339137891
919	2.18563339142314
920	2.22083663882368
921	2.28164324901579
922	2.28164324903074
923	2.29485731838579
924	2.37568804394733
925	2.38951261096699
926	2.38951261101679
927	2.46434541140180
928	2.51166404146755
929	2.51166404222104
930	2.56208117517245
931	2.65130718286719
932	2.65130722822413
933	2.67045785030645
934	2.79145453672819
935	2.81280065477187
936	2.81280328369121
937	2.92761817288370
938	3.00216779443639
939	3.00230651883355
940	3.08227986071914
941	3.22548165181648
942	3.23124260527002
943	3.25952891402175
944	3.45605006496217
945	3.52102368538627
946	40524.9727258765
947	40525.1231252707
948	61016.3493255010
949	61066.7095348524
950	61696.9795815361
951	62439.3384343688
952	63350.4959197655
953	64356.9418999978
954	65411.2610925980
955	66488.6642629474
956	67580.2443792660
957	68686.4950783242
958	69812.6956398561
959	70966.1578652953
960	72154.8048463490
961	73386.5581384477
962	74669.1656522684
963	76010.2502608093
964	77417.4605104218
965	78898.6652550451
966	80462.1675682492
967	82116.9314473198
968	83872.8249935025
969	85740.8902929957
970	87733.6557466156
971	89865.5128568059
972	92153.1879208160
973	94616.3511593385
974	97278.4232396655
975	100167.664141476
976	103318.665096800
977	106774.416291749
978	110589.182478336
979	114830.997926311
980	119495.568796296

==> data/spectrum_not_stabilized_eps6.txt <==
1	-1194297.57749008
2	-1147678.19608548
3	-1105284.13295752
4	-1067158.25307216
5	-1032620.54150829
6	-1001128.60230997
7	-972252.724831662
8	-945647.143264949
9	-921029.368978984
10	-898165.276144854
11	-876858.215217249
12	-856940.947864483
13	-838269.554347586
14	-820718.713931512
15	-804177.932996819
16	-788548.416167904
17	-773740.360049683
18	-759670.511657715
19	-746259.888776251
20	-733431.624902452
21	-721109.003484641
22	-709213.928967602
23	-697666.420669222
24	-686386.326746466
25	-675299.482400607
26	-664352.033729059
27	-653538.231823180
28	-642947.082446522
29	-632827.936762448
30	-623658.750336072
31	-616180.112760870
32	-609895.117682993
33	-609327.507864620
34	-404835.554864165
35	-404647.490680675
36	-1.57110640941764
37	-1.55803541085621
38	-1.51654272149708
39	-1.51024293282059
40	-1.50897238080157
41	-1.47637188759417
42	-1.45718187975969
43	-1.45714861677712
44	-1.43891083854413
45	-1.40930226485325
46	-1.40930158667393
47	-1.40382119464958
48	-1.37075624500671
49	-1.36514278845112
50	-1.36514277593326
51	-1.33942446293875
52	-1.32399332015732
53	-1.32399331981415
54	-1.30957956898038
55	-1.28529837734686
56	-1.28529837707064
57	-1.28101215324994
58	-1.25354322689637
59	-1.24860923111138
60	-1.24860923079570
61	-1.22701913394963
62	-1.21356004666128
63	-1.21356004635472
64	-1.20130743318553
65	-1.17985015660878
66	-1.17985015638487
67	-1.17629345667446
68	-1.15187732391902
69	-1.14722992121757
70	-1.14722992072757
71	-1.12797124771830
72	-1.11548861277897
73	-1.11548861163576
74	-1.10449698374846
75	-1.08444319671198
76	-1.08444319658877
77	-1.08138332492394
78	-1.05856357694091
79	-1.05392724900735
80	-1.05392724854988
81	-1.03597302201352
82	-1.02377982628291
83	-1.02377982599870
84	-1.01354649882685
85	-0.993835185573055
86	-0.993835185197550
87	-0.991216363533138
88	-0.968911243295300
89	-0.963915886946009
90	-0.963915886761452
91	-0.946555890312075
92	-0.933833046086401
93	-0.933833045864370
94	-0.924071947127909
95	-0.903395609496382
96	-0.903395609293740
97	-0.901378830956152
98	-0.878396199190935
99	-0.872430019157806
100	-0.872430019088304
101	-0.855061261466158
102	-0.840856920776066
103	-0.840856920709426
104	-0.831399325124555
105	-0.809033529584491
106	-0.809033529470230
107	-0.807706180658447
108	-0.784875303546113
109	-0.778730758886017
110	-0.778730758542572
111	-0.764791510455205
112	-0.754767396664131
113	-0.754767395917008
114	-0.750459132250558
115	-0.606545126008162
116	-0.606545125748145
117	-0.606530242440404
118	-0.606529341382758
119	-0.606518383984466
120	-0.606518383742031
121	0.999999998971978
122	0.999999999128976
123	0.999999999390045
124	0.999999999730278
125	0.999999999746582
126	0.999999999792591
127	0.999999999814248
128	0.999999999826938
129	0.999999999830762
130	0.999999999836790
131	0.999999999843669
132	0.999999999860182
133	0.999999999874025
134	0.999999999886653
135	0.999999999894214
136	0.999999999898544
137	0.999999999900886
138	0.999999999923799
139	0.999999999924357
140	0.999999999926999
141	0.999999999929108
142	0.999999999929471
143	0.999999999934071
144	0.999999999934531
145	0.999999999938947
146	0.999999999939295
147	0.999999999942872
148	0.999999999945257
149	0.999999999947502
150	0.999999999953966
151	0.999999999955206
152	0.999999999957169
153	0.999999999959057
154	0.999999999961526
155	0.999999999964880
156	0.999999999967190
157	0.999999999968016
158	0.999999999968441
159	0.999999999970188
160	0.999999999970519
161	0.999999999970594
162	0.999999999970975
163	0.999999999972793
164	0.999999999973177
165	0.999999999973955
166	0.999999999975360
167	0.999999999978748
168	0.999999999979191
169	0.999999999979895
170	0.999999999980618
171	0.999999999981760
172	0.999999999984240
173	0.999999999984575
174	0.999999999984600
175	0.999999999984826
176	0.999999999985364
177	0.999999999986656
178	0.999999999987711
179	0.999999999989727
180	0.999999999991589
181	0.999999999991929
182	0.999999999992480
183	0.999999999992641
184	0.999999999992714
185	0.999999999993525
186	0.999999999994799
187	0.999999999995110
188	0.999999999997541
189	0.999999999998532
190	0.999999999998552
191	0.999999999999105
192	0.999999999999500
193	0.999999999999743
194	0.999999999999755
195	0.999999999999820
196	0.999999999999835
197	0.999999999999881
198	0.999999999999898
199	0.999999999999923
200	0.999999999999976
201	0.999999999999985
202	0.999999999999990
203	0.999999999999992
204	0.999999999999993
205	0.999999999999994
206	0.999999999999994
207	0.999999999999996
208	0.999999999999997
209	0.999999999999997
210	0.999999999999997
211	0.999999999999997
212	0.999999999999997
213	0.999999999999997
214	0.999999999999997
215	0.999999999999997
216	0.999999999999997
217	0.999999999999997
218	0.999999999999997
219	0.999999999999997
220	0.999999999999997
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999998
270	0.999999999999998
271	0.999999999999998
272	0.999999999999998
273	0.999999999999998
274	0.999999999999998
275	0.999999999999998
276	0.999999999999998
277	0.999999999999998
278	0.999999999999998
279	0.999999999999998
280	0.999999999999998
281	0.999999999999998
282	0.999999999999998
283	0.999999999999998
284	0.999999999999998
285	0.999999999999998
286	0.999999999999998
287	0.999999999999998
288	0.999999999999998
289	0.999999999999998
290	0.999999999999998
291	0.999999999999998
292	0.999999999999998
293	0.999999999999998
294	0.999999999999998
295	0.999999999999998
296	0.999999999999998
297	0.999999999999998
298	0.999999999999998
299	0.999999999999998
300	0.999999999999998
301	0.999999999999998
302	0.999999999999998
303	0.999999999999998
304	0.999999999999998
305	0.999999999999998
306	0.999999999999998
307	0.999999999999998
308	0.999999999999998
309	0.999999999999998
310	0.999999999999998
311	0.999999999999998
312	0.999999999999998
313	0.999999999999998
314	0.999999999999999
315	0.999999999999999
316	0.999999999999999
317	0.999999999999999
318	0.999999999999999
319	0.999999999999999
320	0.999999999999999
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	0.999999999999999
429	0.999999999999999
430	0.999999999999999
431	0.999999999999999
432	0.999999999999999
433	0.999999999999999
434	0.999999999999999
435	1.00000000000000
436	1.00000000000000
437	1.00000000000000
438	1.00000000000000
439	1.00000000000000
440	1.00000000000000
441	1.00000000000000
442	1.00000000000000
443	1.00000000000000
444	1.00000000000000
445	1.00000000000000
446	1.00000000000000
447	1.00000000000000
448	1.00000000000000
449	1.00000000000000
450	1.00000000000000
451	1.00000000000000
452	1.00000000000000
453	1.00000000000000
454	1.00000000000000
455	1.00000000000000
456	1.00000000000000
457	1.00000000000000
458	1.00000000000000
459	1.00000000000000
460	1.00000000000000
461	1.00000000000000
462	1.00000000000000
463	1.00000000000000
464	1.00000000000000
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1
479	1
480	1
481	1
482	1
483	1
484	1
485	1
486	1
487	1
488	1
489	1
490	1
491	1
492	1
493	1
494	1
495	1
496	1
497	1
498	1
499	1
500	1
501	1
502	1
503	1
504	1
505	1
506	1
507	1
508	1
509	1
510	1
511	1
512	1
513	1
514	1
515	1
516	1
517	1
518	1
519	1
520	1
521	1
522	1
523	1
524	1
525	1
526	1
527	1
528	1
529	1
530	1
531	1
532	1
533	1
534	1
535	1
536	1
537	1
538	1.00000000000000
539	1.00000000000000
540	1.00000000000000
541	1.00000000000000
542	1.00000000000000
543	1.00000000000000
544	1.00000000000000
545	1.00000000000000
546	1.00000000000000
547	1.00000000000000
548	1.00000000000000
549	1.00000000000000
550	1.00000000000000
551	1.00000000000000
552	1.00000000000000
553	1.00000000000000
554	1.00000000000000
555	1.00000000000000
556	1.00000000000000
557	1.00000000000000
558	1.00000000000000
559	1.00000000000000
560	1.00000000000000
561	1.00000000000000
562	1.00000000000000
563	1.00000000000000
564	1.00000000000000
565	1.00000000000000
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000001
782	1.00000000000001
783	1.00000000000001
784	1.00000000000002
785	1.00000000000002
786	1.00000000000003
787	1.00000000000004
788	1.00000000000007
789	1.00000000000007
790	1.00000000000008
791	1.00000000000012
792	1.00000000000012
793	1.00000000000015
794	1.00000000000016
795	1.00000000000020
796	1.00000000000022
797	1.00000000000031
798	1.00000000000031
799	1.00000000000037
800	1.00000000000039
801	1.00000000000051
802	1.00000000000080
803	1.00000000000088
804	1.00000000000108
805	1.00000000000115
806	1.00000000000157
807	1.00000000000212
808	1.00000000000311
809	1.00000000000404
810	1.00000000000451
811	1.00000000000493
812	1.00000000000504
813	1.00000000000569
814	1.00000000000614
815	1.00000000000755
816	1.00000000000813
817	1.00000000000868
818	1.00000000000989
819	1.00000000001087
820	1.00000000001133
821	1.00000000001285
822	1.00000000001383
823	1.00000000001460
824	1.00000000001518
825	1.00000000001564
826	1.00000000001739
827	1.00000000002043
828	1.00000000002390
829	1.00000000002510
830	1.00000000002575
831	1.00000000002685
832	1.00000000002984
833	1.00000000003018
834	1.00000000003022
835	1.00000000003452
836	1.00000000003770
837	1.00000000003842
838	1.00000000004526
839	1.00000000004804
840	1.00000000004985
841	1.00000000005300
842	1.00000000005953
843	1.00000000006042
844	1.00000000006166
845	1.00000000006243
846	1.00000000006608
847	1.00000000006820
848	1.00000000006946
849	1.00000000007023
850	1.00000000008307
851	1.00000000009311
852	1.00000000009618
853	1.00000000013387
854	1.00000000015522
855	1.00000000016455
856	1.00000000019486
857	1.00000000019538
858	1.00000000021114
859	1.00000000022370
860	1.00000000023301
861	1.00000000024941
862	1.00000000025901
863	1.00000000064378
864	1.00000000133402
865	1.33413476521989
866	1.33413476654126
867	1.43807023221403
868	1.44140885567222
869	1.44140885590941
870	1.44736111004635
871	1.45972073338807
872	1.45972073363306
873	1.46243550217833
874	1.48242750995410
875	1.48697648266185
876	1.48697648308508
877	1.50616372646872
878	1.51993260050475
879	1.51993260073366
880	1.53252301636169
881	1.55638010081754
882	1.55638010108996
883	1.56068551192040
884	1.59018853112791
885	1.59527559267952
886	1.59527559275920
887	1.62086395806498
888	1.63636284565758
889	1.63636284568908
890	1.65274386865883
891	1.67984005644579
892	1.67984005675866
893	1.68598016881532
894	1.72079036087757
895	1.72614780369270
896	1.72614780405228
897	1.75742629624744
898	1.77584859089581
899	1.77584859151640
900	1.79615905657380
901	1.82957190849429
902	1.82957190859856
903	1.83727403870914
904	1.88107222317509
905	1.88800223685469
906	1.88800223697742
907	1.92787527571439
908	1.95189305535969
909	1.95189305549152
910	1.97803328179629
911	2.02209733251285
912	2.02209733319587
913	2.03193468681855
914	2.09001852957165
915	2.09961133936387
916	2.09961133975635
917	2.15278948674956
918	2.18563339156194
919	2.18563339159736
920	2.22083663853409
921	2.28164324928249
922	2.28164324971539
923	2.29485731879571
924	2.37568804346089
925	2.38951261097492
926	2.38951261153604
927	2.46434541371311
928	2.51166404164829
929	2.51166404247936
930	2.56208117548074
931	2.65130718306094
932	2.65130722841879
933	2.67045785039222
934	2.79145453657862
935	2.81280065480222
936	2.81280328372239
937	2.92761817265357
938	3.00216779463384
939	3.00230651903395
940	3.08227986003716
941	3.22548165176022
942	3.23124260530110
943	3.25952891417645
944	3.45605006507323
945	3.52102368536465
946	404645.964090808
947	404834.024562911
948	609327.886887116
949	609895.504531280
950	616180.490013040
951	623659.151289789
952	632828.363600267
953	642947.536556777
954	653538.713545918
955	664352.542879523
956	675300.018685348
957	686386.890002813
958	697667.010973136
959	709214.546663626
960	721109.649178667
961	733432.299442955
962	746260.593237554
963	759671.247331117
964	773741.128444012
965	788549.219019316
966	804178.772287104
967	820719.591914300
968	838270.473582220
969	856941.911257852
970	876859.226074648
971	898166.338232045
972	921030.486599418
973	945648.321358900
974	972253.969108388
975	1001129.91943043
976	1032621.93934495
977	1067159.74108428
978	1105285.72273479
979	1147679.90208196
980	1194299.41520864

==> data/spectrum_stabilized_eps1.txt <==
1	-1.66450348126867
2	-1.63343119513028
3	-1.60124340594544
4	-1.56843001518596
5	-1.56656524797184
6	-1.55699797598151
7	-1.53070338346323
8	-1.51645260669735
9	-1.50371568923015
10	-1.50290315816582
11	-1.49517112307844
12	-1.47636970683432
13	-1.46067215564941
14	-1.45006870444152
15	-1.45005169642507
16	-1.43891080194937
17	-1.42740160606171
18	-1.40382119334094
19	-1.40218869371536
20	-1.40218596374636
21	-1.39535158683500
22	-1.37075624382950
23	-1.36443827966256
24	-1.35827708008167
25	-1.35827424326464
26	-1.33942446195142
27	-1.33453153734085
28	-1.31746243832213
29	-1.31746053846938
30	-1.30957956821433
31	-1.30551871594456
32	-1.28101215321627
33	-1.27912656170909
34	-1.27911711501051
35	-1.27727811911357
36	-1.25354322705351
37	-1.24973266937219
38	-1.24276994252168
39	-1.24276713295351
40	-1.22701913402158
41	-1.22275549898110
42	-1.20804449240733
43	-1.20804237553594
44	-1.20130743330175
45	-1.19627644242465
46	-1.17629345651685
47	-1.17464092160552
48	-1.17463674515311
49	-1.17021726312931
50	-1.15187732399004
51	-1.14452433531145
52	-1.14230513912923
53	-1.14229710252566
54	-1.12797124785557
55	-1.11909965245090
56	-1.11084393207295
57	-1.11084137336572
58	-1.10449698372993
59	-1.09390157809286
60	-1.08138332486831
61	-1.08008022869992
62	-1.08007800081501
63	-1.06886060467833
64	-1.05856357682301
65	-1.04986187712750
66	-1.04985866520864
67	-1.04390837512314
68	-1.03597302224952
69	-1.02005714813387
70	-1.02004130625490
71	-1.01896339391912
72	-1.01354649876063
73	-0.993996771555094
74	-0.991216363497070
75	-0.990484566335223
76	-0.990479790213681
77	-0.968911243316941
78	-0.968876332474852
79	-0.961039652937187
80	-0.961037445432213
81	-0.946555890514679
82	-0.943548974535140
83	-0.931541907897923
84	-0.931540415675448
85	-0.924071946680218
86	-0.917931599113839
87	-0.901797891128963
88	-0.901796776759329
89	-0.901378831316200
90	-0.891953239303223
91	-0.878396199345810
92	-0.871573883023412
93	-0.871572997646407
94	-0.865631140855807
95	-0.855061261350045
96	-0.840662973404978
97	-0.840661518645780
98	-0.839279750152422
99	-0.831399325335643
100	-0.813889115559582
101	-0.809264807149485
102	-0.809264685634165
103	-0.807706180472883
104	-0.791554137119860
105	-0.784875303209589
106	-0.779056143200917
107	-0.779056130529598
108	-0.775619863220452
109	-0.764791510273341
110	-0.754914064970030
111	-0.754914064907803
112	-0.750459132149276
113	-0.623274118641099
114	-0.623274118511501
115	-0.616253714279036
116	-0.616252724002941
117	-0.606530241999398
118	-0.606529781224811
119	-0.606529781031472
120	-0.606529340882917
121	0.999999999999994
122	0.999999999999995
123	0.999999999999995
124	0.999999999999996
125	0.999999999999996
126	0.999999999999996
127	0.999999999999996
128	0.999999999999996
129	0.999999999999997
130	0.999999999999997
131	0.999999999999997
132	0.999999999999997
133	0.999999999999997
134	0.999999999999997
135	0.999999999999997
136	0.999999999999997
137	0.999999999999997
138	0.999999999999997
139	0.999999999999997
140	0.999999999999997
141	0.999999999999997
142	0.999999999999997
143	0.999999999999997
144	0.999999999999997
145	0.999999999999997
146	0.999999999999997
147	0.999999999999997
148	0.999999999999997
149	0.999999999999997
150	0.999999999999997
151	0.999999999999997
152	0.999999999999997
153	0.999999999999997
154	0.999999999999997
155	0.999999999999997
156	0.999999999999997
157	0.999999999999997
158	0.999999999999998
159	0.999999999999998
160	0.999999999999998
161	0.999999999999998
162	0.999999999999998
163	0.999999999999998
164	0.999999999999998
165	0.999999999999998
166	0.999999999999998
167	0.999999999999998
168	0.999999999999998
169	0.999999999999998
170	0.999999999999998
171	0.999999999999998
172	0.999999999999998
173	0.999999999999998
174	0.999999999999998
175	0.999999999999998
176	0.999999999999998
177	0.999999999999998
178	0.999999999999998
179	0.999999999999998
180	0.999999999999998
181	0.999999999999998
182	0.999999999999998
183	0.999999999999998
184	0.999999999999998
185	0.999999999999998
186	0.999999999999998
187	0.999999999999998
188	0.999999999999998
189	0.999999999999998
190	0.999999999999998
191	0.999999999999998
192	0.999999999999998
193	0.999999999999998
194	0.999999999999998
195	0.999999999999998
196	0.999999999999998
197	0.999999999999998
198	0.999999999999998
199	0.999999999999998
200	0.999999999999998
201	0.999999999999998
202	0.999999999999998
203	0.999999999999998
204	0.999999999999998
205	0.999999999999998
206	0.999999999999998
207	0.999999999999998
208	0.999999999999998
209	0.999999999999998
210	0.999999999999998
211	0.999999999999998
212	0.999999999999998
213	0.999999999999998
214	0.999999999999998
215	0.999999999999998
216	0.999999999999998
217	0.999999999999998
218	0.999999999999998
219	0.999999999999998
220	0.999999999999998
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999998
270	0.999999999999998
271	0.999999999999998
272	0.999999999999998
273	0.999999999999998
274	0.999999999999998
275	0.999999999999998
276	0.999999999999998
277	0.999999999999998
278	0.999999999999998
279	0.999999999999998
280	0.999999999999998
281	0.999999999999999
282	0.999999999999999
283	0.999999999999999
284	0.999999999999999
285	0.999999999999999
286	0.999999999999999
287	0.999999999999999
288	0.999999999999999
289	0.999999999999999
290	0.999999999999999
291	0.999999999999999
292	0.999999999999999
293	0.999999999999999
294	0.999999999999999
295	0.999999999999999
296	0.999999999999999
297	0.999999999999999
298	0.999999999999999
299	0.999999999999999
300	0.999999999999999
301	0.999999999999999
302	0.999999999999999
303	0.999999999999999
304	0.999999999999999
305	0.999999999999999
306	0.999999999999999
307	0.999999999999999
308	0.999999999999999
309	0.999999999999999
310	0.999999999999999
311	0.999999999999999
312	0.999999999999999
313	0.999999999999999
314	0.999999999999999
315	0.999999999999999
316	0.999999999999999
317	0.999999999999999
318	0.999999999999999
319	0.999999999999999
320	0.999999999999999
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	0.999999999999999
429	0.999999999999999
430	0.999999999999999
431	0.999999999999999
432	0.999999999999999
433	0.999999999999999
434	0.999999999999999
435	0.999999999999999
436	0.999999999999999
437	0.999999999999999
438	0.999999999999999
439	0.999999999999999
440	0.999999999999999
441	0.999999999999999
442	0.999999999999999
443	0.999999999999999
444	0.999999999999999
445	0.999999999999999
446	0.999999999999999
447	0.999999999999999
448	0.999999999999999
449	1.00000000000000
450	1.00000000000000
451	1.00000000000000
452	1.00000000000000
453	1.00000000000000
454	1.00000000000000
455	1.00000000000000
456	1.00000000000000
457	1.00000000000000
458	1.00000000000000
459	1.00000000000000
460	1.00000000000000
461	1.00000000000000
462	1.00000000000000
463	1.00000000000000
464	1.00000000000000
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1.00000000000000
479	1.00000000000000
480	1.00000000000000
481	1.00000000000000
482	1.00000000000000
483	1.00000000000000
484	1.00000000000000
485	1.00000000000000
486	1.00000000000000
487	1.00000000000000
488	1.00000000000000
489	1.00000000000000
490	1.00000000000000
491	1.00000000000000
492	1.00000000000000
493	1.00000000000000
494	1.00000000000000
495	1.00000000000000
496	1.00000000000000
497	1.00000000000000
498	1.00000000000000
499	1.00000000000000
500	1.00000000000000
501	1.00000000000000
502	1.00000000000000
503	1.00000000000000
504	1.00000000000000
505	1.00000000000000
506	1.00000000000000
507	1.00000000000000
508	1.00000000000000
509	1.00000000000000
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1
520	1
521	1
522	1
523	1
524	1
525	1
526	1
527	1
528	1
529	1
530	1
531	1
532	1
533	1
534	1
535	1
536	1
537	1
538	1
539	1
540	1
541	1
542	1
543	1
544	1
545	1
546	1
547	1.00000000000000
548	1.00000000000000
549	1.00000000000000
550	1.00000000000000
551	1.00000000000000
552	1.00000000000000
553	1.00000000000000
554	1.00000000000000
555	1.00000000000000
556	1.00000000000000
557	1.00000000000000
558	1.00000000000000
559	1.00000000000000
560	1.00000000000000
561	1.00000000000000
562	1.00000000000000
563	1.00000000000000
564	1.00000000000000
565	1.00000000000000
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000000
812	1.00000000000000
813	1.00000000000000
814	1.00000000000000
815	1.00000000000000
816	1.00000000000000
817	1.00000000000000
818	1.00000000000000
819	1.00000000000000
820	1.00000000000000
821	1.00000000000000
822	1.00000000000000
823	1.00000000000000
824	1.00000000000000
825	1.00000000000000
826	1.00000000000000
827	1.00000000000000
828	1.00000000000000
829	1.00000000000000
830	1.00000000000000
831	1.00000000000000
832	1.00000000000000
833	1.00000000000000
834	1.00000000000000
835	1.00000000000000
836	1.00000000000000
837	1.00000000000000
838	1.00000000000000
839	1.00000000000000
840	1.00000000000000
841	1.00000000000000
842	1.00000000000000
843	1.00000000000000
844	1.00000000000000
845	1.00000000000000
846	1.00000000000000
847	1.00000000000000
848	1.00000000000000
849	1.00000000000000
850	1.00000000000000
851	1.00000000000000
852	1.00000000000000
853	1.00000000000000
854	1.00000000000000
855	1.00000000000000
856	1.00000000000000
857	1.00000000000000
858	1.00000000000000
859	1.00000000000000
860	1.00000000000000
861	1.00000000000000
862	1.00000000000000
863	1.00000000000001
864	1.00000000000001
865	1.02732418128332
866	1.02732418133446
867	1.03089740436954
868	1.03089740440785
869	1.43807023170188
870	1.44025385273844
871	1.44025385281277
872	1.44736110953525
873	1.45593390206620
874	1.45593390213467
875	1.46243550241079
876	1.48077339457563
877	1.48077339462212
878	1.48242750968775
879	1.49613625924470
880	1.50552623118677
881	1.50616372628038
882	1.51243031343027
883	1.51243031629697
884	1.52086321839507
885	1.53252301621868
886	1.54131341093225
887	1.54846886606650
888	1.54846887032790
889	1.56068551188459
890	1.56567738899989
891	1.58729162820907
892	1.58729163462388
893	1.59018853120314
894	1.59278658677610
895	1.62086395764492
896	1.62178025441789
897	1.62827194250606
898	1.62827194863198
899	1.65217015569701
900	1.65274386845688
901	1.67145425233610
902	1.67145425669599
903	1.68377628863701
904	1.68598016885427
905	1.71662820433430
906	1.71724009177456
907	1.71724016994802
908	1.72079036106255
909	1.75088117725930
910	1.75742629604117
911	1.76619432953800
912	1.76619433461381
913	1.78675850012423
914	1.79615905655655
915	1.81895699348389
916	1.81895700597952
917	1.82451934620867
918	1.83727403894590
919	1.86444226402920
920	1.87621863812331
921	1.87621864583607
922	1.88107222327500
923	1.90681991967273
924	1.92787527520500
925	1.93872952059095
926	1.93872952898291
927	1.95195990281298
928	1.97803328130734
929	2.00018970326504
930	2.00732799308187
931	2.00732800949453
932	2.03193468636541
933	2.05186437456796
934	2.08298238941906
935	2.08298239718841
936	2.09001852902480
937	2.10737605665000
938	2.15278948678616
939	2.16684704446400
940	2.16684754273421
941	2.16716652441810
942	2.22083663884496
943	2.23173916601131
944	2.26034077231717
945	2.26034078103918
946	2.29485731839180
947	2.30168181271132
948	2.36524779384259
949	2.36524781221910
950	2.37568804396529
951	2.37768404228001
952	2.46056782081070
953	2.46434541136725
954	2.48387617746069
955	2.48387618926824
956	2.55132297432192
957	2.56208117512947
958	2.61928831386267
959	2.61928834289636
960	2.65115194507514
961	2.67045785027405
962	2.76152390012945
963	2.77567887996931
964	2.77567995396891
965	2.79145452951483
966	2.88422928774259
967	2.92761758584039
968	2.95903696160009
969	2.95909356801779
970	3.02139021013225
971	3.08223934302333
972	3.17523150608099
973	3.17769253791401
974	3.18021875650598
975	3.25764398861483
976	3.34709963139916
977	3.43412231035756
978	3.47226605492130
979	3.52569319289862
980	3.63047174279249

==> data/spectrum_stabilized_eps2.txt <==
1	-1.58374186559846
2	-1.56467136063085
3	-1.55530379932301
4	-1.54907814663797
5	-1.51978734961240
6	-1.51398550189161
7	-1.49658386641841
8	-1.49610294081636
9	-1.47749266115338
10	-1.47618000722098
11	-1.44522510623687
12	-1.44521282838885
13	-1.43985074227673
14	-1.43890706219001
15	-1.40474498460802
16	-1.40382114180637
17	-1.39845932502189
18	-1.39845907441760
19	-1.37166080819345
20	-1.37075624318824
21	-1.35521950010353
22	-1.35521949544640
23	-1.34030674917564
24	-1.33942446194370
25	-1.31484051909263
26	-1.31484051900631
27	-1.31043804763990
28	-1.30957956821421
29	-1.28184603505700
30	-1.28101215321626
31	-1.27679576321548
32	-1.27679576320933
33	-1.25435209021789
34	-1.25354322705350
35	-1.24065952516417
36	-1.24065952515876
37	-1.22780274483332
38	-1.22701913402158
39	-1.20608471221954
40	-1.20608471221320
41	-1.20206565315186
42	-1.20130743330175
43	-1.17702619376758
44	-1.17629345651685
45	-1.17278636314510
46	-1.17278636313763
47	-1.15258450888240
48	-1.15187732399002
49	-1.14052862600611
50	-1.14052862599729
51	-1.12865281959352
52	-1.12797124785555
53	-1.10911376700001
54	-1.10911376698935
55	-1.10515288390764
56	-1.10449698372991
57	-1.08201349398996
58	-1.08138332486830
59	-1.07837223761494
60	-1.07837223760210
61	-1.05916795214858
62	-1.05856357682299
63	-1.04815325003993
64	-1.04815325002450
65	-1.03655153624285
66	-1.03597302224948
67	-1.01831590961780
68	-1.01831590959904
69	-1.01409907835903
70	-1.01354649876059
71	-0.991742931399990
72	-0.991216363497015
73	-0.988721827819908
74	-0.988721827797182
75	-0.969411723209666
76	-0.968911243316873
77	-0.959230704288342
78	-0.959230704260934
79	-0.947030217437520
80	-0.946555890514592
81	-0.929698316245367
82	-0.929698316212152
83	-0.924520079172629
84	-0.924071946680103
85	-0.901800751741234
86	-0.901378831316051
87	-0.899969196089997
88	-0.899969196049807
89	-0.878791880764167
90	-0.878396199345610
91	-0.869858348103804
92	-0.869858348055321
93	-0.855430603583767
94	-0.855061261349780
95	-0.839190300943334
96	-0.839190300884706
97	-0.831742152447344
98	-0.831399325335287
99	-0.808158148465138
100	-0.808158148394653
101	-0.808022504410775
102	-0.807706180472410
103	-0.785166058009281
104	-0.784875303208963
105	-0.778393440333327
106	-0.778393440249484
107	-0.765059761024653
108	-0.764791510272539
109	-0.754695662814669
110	-0.754695662719057
111	-0.750711346693988
112	-0.750459132148310
113	-0.606710852822702
114	-0.606710852629482
115	-0.606626384372616
116	-0.606625482356120
117	-0.606530241992393
118	-0.606529340875908
119	-0.606528826336707
120	-0.606528826143367
121	0.999999999999991
122	0.999999999999994
123	0.999999999999994
124	0.999999999999995
125	0.999999999999996
126	0.999999999999996
127	0.999999999999996
128	0.999999999999996
129	0.999999999999997
130	0.999999999999997
131	0.999999999999997
132	0.999999999999997
133	0.999999999999997
134	0.999999999999997
135	0.999999999999997
136	0.999999999999997
137	0.999999999999997
138	0.999999999999997
139	0.999999999999997
140	0.999999999999997
141	0.999999999999997
142	0.999999999999997
143	0.999999999999997
144	0.999999999999997
145	0.999999999999997
146	0.999999999999997
147	0.999999999999997
148	0.999999999999997
149	0.999999999999997
150	0.999999999999997
151	0.999999999999997
152	0.999999999999997
153	0.999999999999997
154	0.999999999999997
155	0.999999999999997
156	0.999999999999997
157	0.999999999999997
158	0.999999999999997
159	0.999999999999997
160	0.999999999999997
161	0.999999999999997
162	0.999999999999998
163	0.999999999999998
164	0.999999999999998
165	0.999999999999998
166	0.999999999999998
167	0.999999999999998
168	0.999999999999998
169	0.999999999999998
170	0.999999999999998
171	0.999999999999998
172	0.999999999999998
173	0.999999999999998
174	0.999999999999998
175	0.999999999999998
176	0.999999999999998
177	0.999999999999998
178	0.999999999999998
179	0.999999999999998
180	0.999999999999998
181	0.999999999999998
182	0.999999999999998
183	0.999999999999998
184	0.999999999999998
185	0.999999999999998
186	0.999999999999998
187	0.999999999999998
188	0.999999999999998
189	0.999999999999998
190	0.999999999999998
191	0.999999999999998
192	0.999999999999998
193	0.999999999999998
194	0.999999999999998
195	0.999999999999998
196	0.999999999999998
197	0.999999999999998
198	0.999999999999998
199	0.999999999999998
200	0.999999999999998
201	0.999999999999998
202	0.999999999999998
203	0.999999999999998
204	0.999999999999998
205	0.999999999999998
206	0.999999999999998
207	0.999999999999998
208	0.999999999999998
209	0.999999999999998
210	0.999999999999998
211	0.999999999999998
212	0.999999999999998
213	0.999999999999998
214	0.999999999999998
215	0.999999999999998
216	0.999999999999998
217	0.999999999999998
218	0.999999999999998
219	0.999999999999998
220	0.999999999999998
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999998
270	0.999999999999998
271	0.999999999999998
272	0.999999999999998
273	0.999999999999998
274	0.999999999999998
275	0.999999999999999
276	0.999999999999999
277	0.999999999999999
278	0.999999999999999
279	0.999999999999999
280	0.999999999999999
281	0.999999999999999
282	0.999999999999999
283	0.999999999999999
284	0.999999999999999
285	0.999999999999999
286	0.999999999999999
287	0.999999999999999
288	0.999999999999999
289	0.999999999999999
290	0.999999999999999
291	0.999999999999999
292	0.999999999999999
293	0.999999999999999
294	0.999999999999999
295	0.999999999999999
296	0.999999999999999
297	0.999999999999999
298	0.999999999999999
299	0.999999999999999
300	0.999999999999999
301	0.999999999999999
302	0.999999999999999
303	0.999999999999999
304	0.999999999999999
305	0.999999999999999
306	0.999999999999999
307	0.999999999999999
308	0.999999999999999
309	0.999999999999999
310	0.999999999999999
311	0.999999999999999
312	0.999999999999999
313	0.999999999999999
314	0.999999999999999
315	0.999999999999999
316	0.999999999999999
317	0.999999999999999
318	0.999999999999999
319	0.999999999999999
320	0.999999999999999
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	1.00000000000000
417	1.00000000000000
418	1.00000000000000
419	1.00000000000000
420	1.00000000000000
421	1.00000000000000
422	1.00000000000000
423	1.00000000000000
424	1.00000000000000
425	1.00000000000000
426	1.00000000000000
427	1.00000000000000
428	1.00000000000000
429	1.00000000000000
430	1.00000000000000
431	1.00000000000000
432	1.00000000000000
433	1.00000000000000
434	1.00000000000000
435	1.00000000000000
436	1.00000000000000
437	1.00000000000000
438	1.00000000000000
439	1.00000000000000
440	1.00000000000000
441	1.00000000000000
442	1.00000000000000
443	1.00000000000000
444	1.00000000000000
445	1.00000000000000
446	1.00000000000000
447	1.00000000000000
448	1.00000000000000
449	1.00000000000000
450	1.00000000000000
451	1.00000000000000
452	1.00000000000000
453	1.00000000000000
454	1.00000000000000
455	1.00000000000000
456	1.00000000000000
457	1.00000000000000
458	1.00000000000000
459	1.00000000000000
460	1.00000000000000
461	1.00000000000000
462	1.00000000000000
463	1.00000000000000
464	1.00000000000000
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1.00000000000000
479	1.00000000000000
480	1.00000000000000
481	1.00000000000000
482	1.00000000000000
483	1.00000000000000
484	1.00000000000000
485	1.00000000000000
486	1.00000000000000
487	1.00000000000000
488	1.00000000000000
489	1.00000000000000
490	1.00000000000000
491	1.00000000000000
492	1.00000000000000
493	1.00000000000000
494	1.00000000000000
495	1.00000000000000
496	1.00000000000000
497	1.00000000000000
498	1.00000000000000
499	1.00000000000000
500	1.00000000000000
501	1.00000000000000
502	1.00000000000000
503	1.00000000000000
504	1.00000000000000
505	1.00000000000000
506	1.00000000000000
507	1.00000000000000
508	1.00000000000000
509	1.00000000000000
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1.00000000000000
520	1.00000000000000
521	1.00000000000000
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1.00000000000000
530	1.00000000000000
531	1.00000000000000
532	1.00000000000000
533	1.00000000000000
534	1.00000000000000
535	1.00000000000000
536	1.00000000000000
537	1.00000000000000
538	1
539	1
540	1
541	1
542	1
543	1
544	1
545	1
546	1
547	1
548	1
549	1
550	1
551	1
552	1
553	1
554	1
555	1
556	1
557	1
558	1
559	1
560	1
561	1
562	1
563	1
564	1.00000000000000
565	1.00000000000000
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000000
812	1.00000000000000
813	1.00000000000000
814	1.00000000000000
815	1.00000000000000
816	1.00000000000000
817	1.00000000000000
818	1.00000000000000
819	1.00000000000000
820	1.00000000000000
821	1.00000000000000
822	1.00000000000000
823	1.00000000000000
824	1.00000000000000
825	1.00000000000000
826	1.00000000000000
827	1.00000000000000
828	1.00000000000000
829	1.00000000000000
830	1.00000000000000
831	1.00000000000000
832	1.00000000000000
833	1.00000000000000
834	1.00000000000000
835	1.00000000000000
836	1.00000000000000
837	1.00000000000000
838	1.00000000000000
839	1.00000000000000
840	1.00000000000000
841	1.00000000000000
842	1.00000000000000
843	1.00000000000000
844	1.00000000000000
845	1.00000000000000
846	1.00000000000000
847	1.00000000000000
848	1.00000000000000
849	1.00000000000000
850	1.00000000000000
851	1.00000000000000
852	1.00000000000000
853	1.00000000000000
854	1.00000000000000
855	1.00000000000000
856	1.00000000000000
857	1.00000000000000
858	1.00000000000000
859	1.00000000000000
860	1.00000000000000
861	1.00000000000000
862	1.00000000000000
863	1.00000000000001
864	1.00000000000001
865	1.00027805453960
866	1.00027805454025
867	1.00027840756863
868	1.00027840756907
869	1.43807023170163
870	1.43864624298639
871	1.44006268288877
872	1.44006268296317
873	1.44736110953502
874	1.44793818166435
875	1.45532564130481
876	1.45532564137376
877	1.46243550241058
878	1.46301525820941
879	1.47978909402903
880	1.47978909409032
881	1.48242750968757
882	1.48301187965475
883	1.50616372628023
884	1.50675439218636
885	1.51121827948390
886	1.51121827953681
887	1.53252301621855
888	1.53312119793364
889	1.54713939681885
890	1.54713939686378
891	1.56068551188448
892	1.56129202668274
893	1.58589121841649
894	1.58589121845432
895	1.59018853120305
896	1.59080394210523
897	1.62086395764485
898	1.62148870852002
899	1.62680735396162
900	1.62680735399336
901	1.65274386845682
902	1.65337837745351
903	1.66991593628798
904	1.66991593631455
905	1.68598016885422
906	1.68662488383481
907	1.71561477014915
908	1.71561477017134
909	1.72079036106251
910	1.72144578839908
911	1.75742629604114
912	1.75809301284986
913	1.76446984060369
914	1.76446984062219
915	1.79615905655652
916	1.79683771331797
917	1.81712302268465
918	1.81712302270006
919	1.83727403894588
920	1.83796535676865
921	1.87426558831265
922	1.87426558832548
923	1.88107222327498
924	1.88177698818108
925	1.92787527520498
926	1.92859433057254
927	1.93664674175745
928	1.93664674176814
929	1.97803328130733
930	1.97876751875594
931	2.00510154016399
932	2.00510154017293
933	2.03193468636540
934	2.03268503470667
935	2.08059247909792
936	2.08059247910544
937	2.09001852902479
938	2.09078594024694
939	2.15278948678615
940	2.15357491718954
941	2.16426505287308
942	2.16426505287945
943	2.22083663884496
944	2.22164102207659
945	2.25752197573687
946	2.25752197574239
947	2.29485731839180
948	2.29568152463994
949	2.36212522164919
950	2.36212522165820
951	2.37568804396526
952	2.37653281469625
953	2.46434541136622
954	2.46521124875577
955	2.48034123406015
956	2.48034123432841
957	2.56208117503856
958	2.56296814231048
959	2.61515475044127
960	2.61515476641872
961	2.67045784178536
962	2.67136518932424
963	2.77059425679153
964	2.77059518110412
965	2.79145377430939
966	2.79238055395739
967	2.92755980312794
968	2.92861340996175
969	2.95222514316381
970	2.95227416650199
971	3.08069644629271
972	3.08478425999000
973	3.16706760222278
974	3.16916349129351
975	3.24634979353154
976	3.27277249320240
977	3.41110468941290
978	3.44105412780536
979	3.48783580039665
980	3.58373734818597

==> data/spectrum_stabilized_eps3.txt <==
1	-1.58340289174526
2	-1.56442680571840
3	-1.55493785721562
4	-1.54877440477920
5	-1.51933701709246
6	-1.51356839802192
7	-1.49646646625597
8	-1.49598971456647
9	-1.47683904286757
10	-1.47591108851832
11	-1.44515750611907
12	-1.44514529886926
13	-1.43897527639508
14	-1.43885572737481
15	-1.40383414519518
16	-1.40381748068070
17	-1.39841165591259
18	-1.39841140642009
19	-1.37076535442063
20	-1.37075617952335
21	-1.35518248691955
22	-1.35518248227967
23	-1.33943328592030
24	-1.33942446117234
25	-1.31480999261438
26	-1.31480999252837
27	-1.30958815314548
28	-1.30957956820244
29	-1.28102049204275
30	-1.28101215321546
31	-1.27676949570534
32	-1.27676949569923
33	-1.25355131562124
34	-1.25354322705303
35	-1.24063618630762
36	-1.24063618630219
37	-1.22702697002410
38	-1.22701913402107
39	-1.20606343932249
40	-1.20606343931619
41	-1.20131501537310
42	-1.20130743330113
43	-1.17630078375460
44	-1.17629345651608
45	-1.17276655684143
46	-1.17276655683400
47	-1.15188439570634
48	-1.15187732398908
49	-1.14050984197067
50	-1.14050984196182
51	-1.12797806344936
52	-1.12797124785436
53	-1.10909565300820
54	-1.10909565299759
55	-1.10450354262195
56	-1.10449698372840
57	-1.08138962646683
58	-1.08138332486638
59	-1.07835449391912
60	-1.07835449390633
61	-1.05856962050265
62	-1.05856357682054
63	-1.04813560350244
64	-1.04813560348698
65	-1.03597880733599
66	-1.03597302224634
67	-1.01829809981574
68	-1.01829809979702
69	-1.01355202452362
70	-1.01354649875655
71	-0.991221629163201
72	-0.991216363491785
73	-0.988703612208407
74	-0.988703612185741
75	-0.968916248122169
76	-0.968911243310081
77	-0.959211903528733
78	-0.959211903501299
79	-0.946560633808016
80	-0.946555890505754
81	-0.929678936622487
82	-0.929678936589304
83	-0.924076428045284
84	-0.924071946668550
85	-0.901383050574758
86	-0.901378831300882
87	-0.899949649433449
88	-0.899949649393332
89	-0.878400156227035
90	-0.878396199325583
91	-0.869839664892108
92	-0.869839664843608
93	-0.855064954851889
94	-0.855061261323198
95	-0.839174044904408
96	-0.839174044845784
97	-0.831402753699905
98	-0.831399325299811
99	-0.808145889901642
100	-0.808145889831022
101	-0.807709343820994
102	-0.807706180424986
103	-0.784878210883278
104	-0.784875303146166
105	-0.778386178791125
106	-0.778386178707280
107	-0.764794192923077
108	-0.764791510192045
109	-0.754693313208614
110	-0.754693313113000
111	-0.750461654449917
112	-0.750459132052103
113	-0.606543946792779
114	-0.606543946599451
115	-0.606531204024342
116	-0.606530302898868
117	-0.606530241292423
118	-0.606529340175937
119	-0.606517445059589
120	-0.606517444866239
121	0.999999999999996
122	0.999999999999996
123	0.999999999999996
124	0.999999999999996
125	0.999999999999996
126	0.999999999999996
127	0.999999999999996
128	0.999999999999997
129	0.999999999999997
130	0.999999999999997
131	0.999999999999997
132	0.999999999999997
133	0.999999999999997
134	0.999999999999997
135	0.999999999999997
136	0.999999999999997
137	0.999999999999997
138	0.999999999999997
139	0.999999999999997
140	0.999999999999997
141	0.999999999999997
142	0.999999999999997
143	0.999999999999997
144	0.999999999999997
145	0.999999999999997
146	0.999999999999997
147	0.999999999999997
148	0.999999999999997
149	0.999999999999997
150	0.999999999999997
151	0.999999999999997
152	0.999999999999997
153	0.999999999999998
154	0.999999999999998
155	0.999999999999998
156	0.999999999999998
157	0.999999999999998
158	0.999999999999998
159	0.999999999999998
160	0.999999999999998
161	0.999999999999998
162	0.999999999999998
163	0.999999999999998
164	0.999999999999998
165	0.999999999999998
166	0.999999999999998
167	0.999999999999998
168	0.999999999999998
169	0.999999999999998
170	0.999999999999998
171	0.999999999999998
172	0.999999999999998
173	0.999999999999998
174	0.999999999999998
175	0.999999999999998
176	0.999999999999998
177	0.999999999999998
178	0.999999999999998
179	0.999999999999998
180	0.999999999999998
181	0.999999999999998
182	0.999999999999998
183	0.999999999999998
184	0.999999999999998
185	0.999999999999998
186	0.999999999999998
187	0.999999999999998
188	0.999999999999998
189	0.999999999999998
190	0.999999999999998
191	0.999999999999998
192	0.999999999999998
193	0.999999999999998
194	0.999999999999998
195	0.999999999999998
196	0.999999999999998
197	0.999999999999998
198	0.999999999999998
199	0.999999999999998
200	0.999999999999998
201	0.999999999999998
202	0.999999999999998
203	0.999999999999998
204	0.999999999999998
205	0.999999999999998
206	0.999999999999998
207	0.999999999999998
208	0.999999999999998
209	0.999999999999998
210	0.999999999999998
211	0.999999999999998
212	0.999999999999998
213	0.999999999999998
214	0.999999999999998
215	0.999999999999998
216	0.999999999999998
217	0.999999999999998
218	0.999999999999998
219	0.999999999999998
220	0.999999999999998
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999999
270	0.999999999999999
271	0.999999999999999
272	0.999999999999999
273	0.999999999999999
274	0.999999999999999
275	0.999999999999999
276	0.999999999999999
277	0.999999999999999
278	0.999999999999999
279	0.999999999999999
280	0.999999999999999
281	0.999999999999999
282	0.999999999999999
283	0.999999999999999
284	0.999999999999999
285	0.999999999999999
286	0.999999999999999
287	0.999999999999999
288	0.999999999999999
289	0.999999999999999
290	0.999999999999999
291	0.999999999999999
292	0.999999999999999
293	0.999999999999999
294	0.999999999999999
295	0.999999999999999
296	0.999999999999999
297	0.999999999999999
298	0.999999999999999
299	0.999999999999999
300	0.999999999999999
301	0.999999999999999
302	0.999999999999999
303	0.999999999999999
304	0.999999999999999
305	0.999999999999999
306	0.999999999999999
307	0.999999999999999
308	0.999999999999999
309	0.999999999999999
310	0.999999999999999
311	0.999999999999999
312	0.999999999999999
313	0.999999999999999
314	0.999999999999999
315	0.999999999999999
316	0.999999999999999
317	0.999999999999999
318	0.999999999999999
319	0.999999999999999
320	0.999999999999999
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	0.999999999999999
429	0.999999999999999
430	0.999999999999999
431	0.999999999999999
432	0.999999999999999
433	0.999999999999999
434	0.999999999999999
435	0.999999999999999
436	0.999999999999999
437	0.999999999999999
438	0.999999999999999
439	0.999999999999999
440	0.999999999999999
441	0.999999999999999
442	0.999999999999999
443	0.999999999999999
444	0.999999999999999
445	0.999999999999999
446	0.999999999999999
447	0.999999999999999
448	0.999999999999999
449	0.999999999999999
450	0.999999999999999
451	0.999999999999999
452	0.999999999999999
453	0.999999999999999
454	0.999999999999999
455	0.999999999999999
456	0.999999999999999
457	0.999999999999999
458	0.999999999999999
459	0.999999999999999
460	0.999999999999999
461	0.999999999999999
462	0.999999999999999
463	0.999999999999999
464	0.999999999999999
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1.00000000000000
479	1.00000000000000
480	1.00000000000000
481	1.00000000000000
482	1.00000000000000
483	1.00000000000000
484	1.00000000000000
485	1.00000000000000
486	1.00000000000000
487	1.00000000000000
488	1.00000000000000
489	1.00000000000000
490	1.00000000000000
491	1.00000000000000
492	1.00000000000000
493	1.00000000000000
494	1.00000000000000
495	1.00000000000000
496	1.00000000000000
497	1.00000000000000
498	1.00000000000000
499	1.00000000000000
500	1.00000000000000
501	1.00000000000000
502	1.00000000000000
503	1.00000000000000
504	1.00000000000000
505	1.00000000000000
506	1.00000000000000
507	1.00000000000000
508	1.00000000000000
509	1.00000000000000
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1.00000000000000
520	1.00000000000000
521	1.00000000000000
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1.00000000000000
530	1
531	1
532	1
533	1
534	1
535	1
536	1
537	1
538	1
539	1
540	1
541	1
542	1
543	1
544	1
545	1
546	1
547	1
548	1
549	1
550	1
551	1
552	1
553	1
554	1.00000000000000
555	1.00000000000000
556	1.00000000000000
557	1.00000000000000
558	1.00000000000000
559	1.00000000000000
560	1.00000000000000
561	1.00000000000000
562	1.00000000000000
563	1.00000000000000
564	1.00000000000000
565	1.00000000000000
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000000
812	1.00000000000000
813	1.00000000000000
814	1.00000000000000
815	1.00000000000000
816	1.00000000000000
817	1.00000000000000
818	1.00000000000000
819	1.00000000000000
820	1.00000000000000
821	1.00000000000000
822	1.00000000000000
823	1.00000000000000
824	1.00000000000000
825	1.00000000000000
826	1.00000000000000
827	1.00000000000000
828	1.00000000000000
829	1.00000000000000
830	1.00000000000000
831	1.00000000000000
832	1.00000000000000
833	1.00000000000000
834	1.00000000000000
835	1.00000000000000
836	1.00000000000000
837	1.00000000000000
838	1.00000000000000
839	1.00000000000000
840	1.00000000000000
841	1.00000000000000
842	1.00000000000000
843	1.00000000000000
844	1.00000000000000
845	1.00000000000000
846	1.00000000000000
847	1.00000000000000
848	1.00000000000000
849	1.00000000000000
850	1.00000000000000
851	1.00000000000000
852	1.00000000000000
853	1.00000000000000
854	1.00000000000000
855	1.00000000000000
856	1.00000000000000
857	1.00000000000000
858	1.00000000000000
859	1.00000000000000
860	1.00000000000000
861	1.00000000000000
862	1.00000000000001
863	1.00000000000001
864	1.00000000000001
865	1.00000278102611
866	1.00000278102612
867	1.00000278106141
868	1.00000278106141
869	1.43807023167686
870	1.43807599135920
871	1.44006051942783
872	1.44006051950224
873	1.44736110951182
874	1.44736687980647
875	1.45531892713609
876	1.45531892720504
877	1.46243550238968
878	1.46244129952250
879	1.47977849865176
880	1.47977849871306
881	1.48242750966936
882	1.48243335294225
883	1.50616372626473
884	1.50616963249403
885	1.51120547206597
886	1.51120547211889
887	1.53252301620558
888	1.53252899759020
889	1.54712551091457
890	1.54712551095950
891	1.56068551187373
892	1.56069157658740
893	1.58587669014053
894	1.58587669017836
895	1.59018853119419
896	1.59019468486832
897	1.62086395763758
898	1.62087020471197
899	1.62679221978470
900	1.62679221981644
901	1.65274386845087
902	1.65275021310791
903	1.66990008068233
904	1.66990008070890
905	1.68598016884937
906	1.68598661556836
907	1.71559805018716
908	1.71559805020935
909	1.72079036105857
910	1.72079691490365
911	1.75742629603793
912	1.75743296278049
913	1.76445212974832
914	1.76445212976682
915	1.79615905655392
916	1.79616584269874
917	1.81710421428466
918	1.81710421430007
919	1.83727403894378
920	1.83728095170172
921	1.87424558196743
922	1.87424558198025
923	1.88107222327329
924	1.88107927050419
925	1.92787527520361
926	1.92788246534071
927	1.93662542336350
928	1.93662542337419
929	1.97803328130622
930	1.97804062326505
931	2.00507875904585
932	2.00507875905479
933	2.03193468636449
934	2.03194218943249
935	2.08056802088252
936	2.08056802089003
937	2.09001852902406
938	2.09002620272045
939	2.15278948678554
940	2.15279734067294
941	2.16423860273622
942	2.16423860274259
943	2.22083663884444
944	2.22084468225939
945	2.25749306106067
946	2.25749306106620
947	2.29485731839125
948	2.29486556003682
949	2.36209311177091
950	2.36209311177990
951	2.37568804396284
952	2.37569649125997
953	2.46434541126340
954	2.46435406943841
955	2.48030474693827
956	2.48030474720622
957	2.56208116595748
958	2.56209005358686
959	2.61511183790206
960	2.61511185385965
961	2.67045706149710
962	2.67046771215828
963	2.77054098179409
964	2.77054190487931
965	2.79143218500681
966	2.79148613947646
967	2.92738166688483
968	2.92786392474793
969	2.95215260434052
970	2.95220155279166
971	3.08028691716758
972	3.08427062827212
973	3.16695034247412
974	3.16904195624792
975	3.24590563534470
976	3.27234811012536
977	3.41079706317895
978	3.44068453143552
979	3.48759611052701
980	3.58340289267347

==> data/spectrum_stabilized_eps4.txt <==
1	-1.58339956001255
2	-1.56442441854096
3	-1.55493417423925
4	-1.54877133513013
5	-1.51933283741449
6	-1.51356389235462
7	-1.49646528634923
8	-1.49598857641462
9	-1.47683442145102
10	-1.47590647988905
11	-1.44515682781250
12	-1.44514462126908
13	-1.43897045922189
14	-1.43885127424891
15	-1.40382817472818
16	-1.40381430493620
17	-1.39841117802752
18	-1.39841092854614
19	-1.37075705585788
20	-1.37075552227217
21	-1.35518211607289
22	-1.35518211143319
23	-1.33942459999011
24	-1.33942441214472
25	-1.31480968688322
26	-1.31480968679722
27	-1.30957965523627
28	-1.30957956704158
29	-1.28101223668572
30	-1.28101215313505
31	-1.27676923270864
32	-1.27676923270253
33	-1.25354330798603
34	-1.25354322700660
35	-1.24063595268885
36	-1.24063595268342
37	-1.22701921243337
38	-1.22701913396978
39	-1.20606322642446
40	-1.20606322641816
41	-1.20130750918494
42	-1.20130743323922
43	-1.17629352986609
44	-1.17629345643994
45	-1.17276635865199
46	-1.17276635864456
47	-1.15187739480277
48	-1.15187732389442
49	-1.14050965403453
50	-1.14050965402568
51	-1.12797131613137
52	-1.12797124773564
53	-1.10909547179479
54	-1.10909547178418
55	-1.10449704947030
56	-1.10449698357841
57	-1.08138338807682
58	-1.08138332467574
59	-1.07835431642465
60	-1.07835431641186
61	-1.05856363750573
62	-1.05856357657703
63	-1.04813542699015
64	-1.04813542697469
65	-1.03597308041576
66	-1.03597302193407
67	-1.01829792167589
68	-1.01829792165717
69	-1.01354655442403
70	-1.01354649835480
71	-0.991216416677166
72	-0.991216362973552
73	-0.988703430008698
74	-0.988703429986032
75	-0.968911294041755
76	-0.968911242640084
77	-0.959211715466269
78	-0.959211715438835
79	-0.946555938824410
80	-0.946555889637776
81	-0.929678742747448
82	-0.929678742714265
83	-0.924071992632024
84	-0.924071945541927
85	-0.901378874988960
86	-0.901378829835857
87	-0.899949453852030
88	-0.899949453811913
89	-0.878396240842691
90	-0.878396197417523
91	-0.869839477909456
92	-0.869839477860956
93	-0.855061300798445
94	-0.855061258836389
95	-0.839173882183519
96	-0.839173882124895
97	-0.831399362890149
98	-0.831399322064416
99	-0.808145767187478
100	-0.808145767116858
101	-0.807706216331422
102	-0.807706176247345
103	-0.784875337641831
104	-0.784875297853455
105	-0.778386106105963
106	-0.778386106022117
107	-0.764791543636632
108	-0.764791503735751
109	-0.754693289694093
110	-0.754693289598480
111	-0.750459164864115
112	-0.750459124656487
113	-0.606543023797303
114	-0.606543023603975
115	-0.606530273325670
116	-0.606530220286435
117	-0.606529372209210
118	-0.606529319169836
119	-0.606516583845223
120	-0.606516583651873
121	0.999999999999994
122	0.999999999999995
123	0.999999999999995
124	0.999999999999996
125	0.999999999999996
126	0.999999999999996
127	0.999999999999996
128	0.999999999999997
129	0.999999999999997
130	0.999999999999997
131	0.999999999999997
132	0.999999999999997
133	0.999999999999997
134	0.999999999999997
135	0.999999999999997
136	0.999999999999997
137	0.999999999999997
138	0.999999999999997
139	0.999999999999997
140	0.999999999999997
141	0.999999999999997
142	0.999999999999997
143	0.999999999999997
144	0.999999999999997
145	0.999999999999997
146	0.999999999999997
147	0.999999999999997
148	0.999999999999997
149	0.999999999999997
150	0.999999999999997
151	0.999999999999997
152	0.999999999999997
153	0.999999999999997
154	0.999999999999997
155	0.999999999999997
156	0.999999999999997
157	0.999999999999997
158	0.999999999999997
159	0.999999999999998
160	0.999999999999998
161	0.999999999999998
162	0.999999999999998
163	0.999999999999998
164	0.999999999999998
165	0.999999999999998
166	0.999999999999998
167	0.999999999999998
168	0.999999999999998
169	0.999999999999998
170	0.999999999999998
171	0.999999999999998
172	0.999999999999998
173	0.999999999999998
174	0.999999999999998
175	0.999999999999998
176	0.999999999999998
177	0.999999999999998
178	0.999999999999998
179	0.999999999999998
180	0.999999999999998
181	0.999999999999998
182	0.999999999999998
183	0.999999999999998
184	0.999999999999998
185	0.999999999999998
186	0.999999999999998
187	0.999999999999998
188	0.999999999999998
189	0.999999999999998
190	0.999999999999998
191	0.999999999999998
192	0.999999999999998
193	0.999999999999998
194	0.999999999999998
195	0.999999999999998
196	0.999999999999998
197	0.999999999999998
198	0.999999999999998
199	0.999999999999998
200	0.999999999999998
201	0.999999999999998
202	0.999999999999998
203	0.999999999999998
204	0.999999999999998
205	0.999999999999998
206	0.999999999999998
207	0.999999999999998
208	0.999999999999998
209	0.999999999999998
210	0.999999999999998
211	0.999999999999998
212	0.999999999999998
213	0.999999999999998
214	0.999999999999998
215	0.999999999999998
216	0.999999999999998
217	0.999999999999998
218	0.999999999999998
219	0.999999999999998
220	0.999999999999998
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999998
270	0.999999999999998
271	0.999999999999998
272	0.999999999999998
273	0.999999999999999
274	0.999999999999999
275	0.999999999999999
276	0.999999999999999
277	0.999999999999999
278	0.999999999999999
279	0.999999999999999
280	0.999999999999999
281	0.999999999999999
282	0.999999999999999
283	0.999999999999999
284	0.999999999999999
285	0.999999999999999
286	0.999999999999999
287	0.999999999999999
288	0.999999999999999
289	0.999999999999999
290	0.999999999999999
291	0.999999999999999
292	0.999999999999999
293	0.999999999999999
294	0.999999999999999
295	0.999999999999999
296	0.999999999999999
297	0.999999999999999
298	0.999999999999999
299	0.999999999999999
300	0.999999999999999
301	0.999999999999999
302	0.999999999999999
303	0.999999999999999
304	0.999999999999999
305	0.999999999999999
306	0.999999999999999
307	0.999999999999999
308	0.999999999999999
309	0.999999999999999
310	0.999999999999999
311	0.999999999999999
312	0.999999999999999
313	0.999999999999999
314	0.999999999999999
315	0.999999999999999
316	0.999999999999999
317	0.999999999999999
318	0.999999999999999
319	0.999999999999999
320	0.999999999999999
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	1.00000000000000
413	1.00000000000000
414	1.00000000000000
415	1.00000000000000
416	1.00000000000000
417	1.00000000000000
418	1.00000000000000
419	1.00000000000000
420	1.00000000000000
421	1.00000000000000
422	1.00000000000000
423	1.00000000000000
424	1.00000000000000
425	1.00000000000000
426	1.00000000000000
427	1.00000000000000
428	1.00000000000000
429	1.00000000000000
430	1.00000000000000
431	1.00000000000000
432	1.00000000000000
433	1.00000000000000
434	1.00000000000000
435	1.00000000000000
436	1.00000000000000
437	1.00000000000000
438	1.00000000000000
439	1.00000000000000
440	1.00000000000000
441	1.00000000000000
442	1.00000000000000
443	1.00000000000000
444	1.00000000000000
445	1.00000000000000
446	1.00000000000000
447	1.00000000000000
448	1.00000000000000
449	1.00000000000000
450	1.00000000000000
451	1.00000000000000
452	1.00000000000000
453	1.00000000000000
454	1.00000000000000
455	1.00000000000000
456	1.00000000000000
457	1.00000000000000
458	1.00000000000000
459	1.00000000000000
460	1.00000000000000
461	1.00000000000000
462	1.00000000000000
463	1.00000000000000
464	1.00000000000000
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1.00000000000000
479	1.00000000000000
480	1.00000000000000
481	1.00000000000000
482	1.00000000000000
483	1.00000000000000
484	1.00000000000000
485	1.00000000000000
486	1.00000000000000
487	1.00000000000000
488	1.00000000000000
489	1.00000000000000
490	1.00000000000000
491	1.00000000000000
492	1.00000000000000
493	1.00000000000000
494	1.00000000000000
495	1.00000000000000
496	1.00000000000000
497	1.00000000000000
498	1.00000000000000
499	1.00000000000000
500	1.00000000000000
501	1.00000000000000
502	1.00000000000000
503	1.00000000000000
504	1.00000000000000
505	1.00000000000000
506	1.00000000000000
507	1.00000000000000
508	1.00000000000000
509	1.00000000000000
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1.00000000000000
520	1.00000000000000
521	1.00000000000000
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1.00000000000000
530	1.00000000000000
531	1.00000000000000
532	1.00000000000000
533	1.00000000000000
534	1.00000000000000
535	1.00000000000000
536	1.00000000000000
537	1.00000000000000
538	1.00000000000000
539	1.00000000000000
540	1.00000000000000
541	1.00000000000000
542	1.00000000000000
543	1.00000000000000
544	1.00000000000000
545	1
546	1
547	1
548	1
549	1
550	1
551	1
552	1
553	1
554	1
555	1
556	1
557	1
558	1
559	1
560	1
561	1
562	1
563	1
564	1
565	1
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000000
812	1.00000000000000
813	1.00000000000000
814	1.00000000000000
815	1.00000000000000
816	1.00000000000000
817	1.00000000000000
818	1.00000000000000
819	1.00000000000000
820	1.00000000000000
821	1.00000000000000
822	1.00000000000000
823	1.00000000000000
824	1.00000000000000
825	1.00000000000000
826	1.00000000000000
827	1.00000000000000
828	1.00000000000000
829	1.00000000000000
830	1.00000000000000
831	1.00000000000000
832	1.00000000000000
833	1.00000000000000
834	1.00000000000000
835	1.00000000000000
836	1.00000000000000
837	1.00000000000000
838	1.00000000000000
839	1.00000000000000
840	1.00000000000000
841	1.00000000000000
842	1.00000000000000
843	1.00000000000000
844	1.00000000000000
845	1.00000000000000
846	1.00000000000000
847	1.00000000000000
848	1.00000000000000
849	1.00000000000000
850	1.00000000000000
851	1.00000000000000
852	1.00000000000000
853	1.00000000000000
854	1.00000000000000
855	1.00000000000000
856	1.00000000000000
857	1.00000000000000
858	1.00000000000000
859	1.00000000000000
860	1.00000000000000
861	1.00000000000000
862	1.00000000000000
863	1.00000000000000
864	1.00000000000001
865	1.00000002781029
866	1.00000002781030
867	1.00000002781031
868	1.00000002781032
869	1.43807022929996
870	1.43807029170005
871	1.44006049776431
872	1.44006049783872
873	1.44736110727956
874	1.44736116949335
875	1.45531885992426
876	1.45531885999321
877	1.46243550037154
878	1.46243556242088
879	1.47977839261727
880	1.47977839267856
881	1.48242750790218
882	1.48242756990563
883	1.50616372475430
884	1.50616378686838
885	1.51120534391985
886	1.51120534397276
887	1.53252301493581
888	1.53252307731508
889	1.54712537199437
890	1.54712537203930
891	1.56068551081746
892	1.56068557359856
893	1.58587654480381
894	1.58587654484164
895	1.59018853032131
896	1.59018859362146
897	1.62086395691941
898	1.62086402084096
899	1.62679206839275
900	1.62679206842450
901	1.65274386786202
902	1.65274393249812
903	1.66989992207785
904	1.66989992210442
905	1.68598016836801
906	1.68598023380756
907	1.71559788293989
908	1.71559788296208
909	1.72079036066622
910	1.72079042699720
911	1.75742629571900
912	1.75742636303064
913	1.76445195259243
914	1.76445195261094
915	1.79615905629529
916	1.79615912467914
917	1.81710402615331
918	1.81710402616872
919	1.83727403873441
920	1.83727410828486
921	1.87424538185614
922	1.87424538186897
923	1.88107222310396
924	1.88107229391826
925	1.92787527506664
926	1.92787534724463
927	1.93662521013047
928	1.93662521014116
929	1.97803328119526
930	1.97803335483892
931	2.00507853118316
932	2.00507853119210
933	2.03193468627433
934	2.03193476148708
935	2.08056777624477
936	2.08056777625228
937	2.09001852895042
938	2.09001860583606
939	2.15278948672489
940	2.15278956538622
941	2.16423833817279
942	2.16423833817916
943	2.22083663879294
944	2.22083671933105
945	2.25749277184187
946	2.25749277184739
947	2.29485731833605
948	2.29485740086394
949	2.36209279058452
950	2.36209279059352
951	2.37568804372202
952	2.37568812868141
953	2.46434540199613
954	2.46434550731799
955	2.48030438195430
956	2.48030438222224
957	2.56208093067255
958	2.56208150828076
959	2.61511140862023
960	2.61511142457761
961	2.67045510615092
962	2.67046068527583
963	2.77054044880265
964	2.77054137187559
965	2.79142800451388
966	2.79148116019219
967	2.92737707251237
968	2.92785924298330
969	2.95215187851162
970	2.95220082621404
971	3.08028228833249
972	3.08426602514388
973	3.16694916878103
974	3.16904073981151
975	3.24590112095074
976	3.27234393755937
977	3.41079398096515
978	3.44068083145179
979	3.48759372578084
980	3.58339956002677

==> data/spectrum_stabilized_eps5.txt <==
1	-1.58339952670099
2	-1.56442439467497
3	-1.55493413740720
4	-1.54877130443050
5	-1.51933279565017
6	-1.51356384726442
7	-1.49646527454958
8	-1.49598856503251
9	-1.47683437546846
10	-1.47590643357072
11	-1.44515682102920
12	-1.44514461449285
13	-1.43897041286794
14	-1.43885122789968
15	-1.40382812884474
16	-1.40381425935745
17	-1.39841117324855
18	-1.39841092376729
19	-1.37075700974386
20	-1.37075547882803
21	-1.35518211236435
22	-1.35518210772465
23	-1.33942454531099
24	-1.33942437947429
25	-1.31480968382587
26	-1.31480968373987
27	-1.30957957875498
28	-1.30957955853219
29	-1.28101215627015
30	-1.28101215099629
31	-1.27676923007864
32	-1.27676923007253
33	-1.25354322944770
34	-1.25354322546817
35	-1.24063595035264
36	-1.24063595034721
37	-1.22701913646663
38	-1.22701913236016
39	-1.20606322429547
40	-1.20606322428917
41	-1.20130743589190
42	-1.20130743146982
43	-1.17629345928642
44	-1.17629345448001
45	-1.17276635667008
46	-1.17276635666265
47	-1.15187732696967
48	-1.15187732171758
49	-1.14050965215516
50	-1.14050965214631
51	-1.12797125107803
52	-1.12797124531466
53	-1.10909546998265
54	-1.10909546997204
55	-1.10449698723087
56	-1.10449698088488
57	-1.08138332868649
58	-1.08138332168032
59	-1.07835431464970
60	-1.07835431463691
61	-1.05856358100050
62	-1.05856357324991
63	-1.04813542522502
64	-1.04813542520956
65	-1.03597302683201
66	-1.03597301824554
67	-1.01829791989449
68	-1.01829791987577
69	-1.01354650379786
70	-1.01354649427599
71	-0.991216369043344
72	-0.991216358477373
73	-0.988703428186700
74	-0.988703428164033
75	-0.968911249431991
76	-0.968911237702384
77	-0.959211713585639
78	-0.959211713558204
79	-0.946555897264853
80	-0.946555884238854
81	-0.929678740808694
82	-0.929678740775511
83	-0.924071954140085
84	-0.924071939668505
85	-0.901378839570506
86	-0.901378823483838
87	-0.899949451896207
88	-0.899949451856090
89	-0.878396208491118
90	-0.878396190596198
91	-0.869839476039616
92	-0.869839475991116
93	-0.855061271494342
94	-0.855061251575111
95	-0.839173880556296
96	-0.839173880497673
97	-0.831399336592136
98	-0.831399314422002
99	-0.808145765960323
100	-0.808145765889703
101	-0.807706192941491
102	-0.807706168320628
103	-0.784875316936042
104	-0.784875289773926
105	-0.778386105379105
106	-0.778386105295259
107	-0.764791525176843
108	-0.764791495638137
109	-0.754693289458947
110	-0.754693289363334
111	-0.750459147932404
112	-0.750459116618411
113	-0.606543014870937
114	-0.606543014677609
115	-0.606530268127987
116	-0.606530215967111
117	-0.606529367011581
118	-0.606529314850549
119	-0.606516574929365
120	-0.606516574736014
121	0.999999999999995
122	0.999999999999996
123	0.999999999999996
124	0.999999999999996
125	0.999999999999996
126	0.999999999999996
127	0.999999999999996
128	0.999999999999996
129	0.999999999999997
130	0.999999999999997
131	0.999999999999997
132	0.999999999999997
133	0.999999999999997
134	0.999999999999997
135	0.999999999999997
136	0.999999999999997
137	0.999999999999997
138	0.999999999999997
139	0.999999999999997
140	0.999999999999997
141	0.999999999999997
142	0.999999999999997
143	0.999999999999997
144	0.999999999999997
145	0.999999999999997
146	0.999999999999997
147	0.999999999999997
148	0.999999999999997
149	0.999999999999997
150	0.999999999999997
151	0.999999999999997
152	0.999999999999997
153	0.999999999999997
154	0.999999999999998
155	0.999999999999998
156	0.999999999999998
157	0.999999999999998
158	0.999999999999998
159	0.999999999999998
160	0.999999999999998
161	0.999999999999998
162	0.999999999999998
163	0.999999999999998
164	0.999999999999998
165	0.999999999999998
166	0.999999999999998
167	0.999999999999998
168	0.999999999999998
169	0.999999999999998
170	0.999999999999998
171	0.999999999999998
172	0.999999999999998
173	0.999999999999998
174	0.999999999999998
175	0.999999999999998
176	0.999999999999998
177	0.999999999999998
178	0.999999999999998
179	0.999999999999998
180	0.999999999999998
181	0.999999999999998
182	0.999999999999998
183	0.999999999999998
184	0.999999999999998
185	0.999999999999998
186	0.999999999999998
187	0.999999999999998
188	0.999999999999998
189	0.999999999999998
190	0.999999999999998
191	0.999999999999998
192	0.999999999999998
193	0.999999999999998
194	0.999999999999998
195	0.999999999999998
196	0.999999999999998
197	0.999999999999998
198	0.999999999999998
199	0.999999999999998
200	0.999999999999998
201	0.999999999999998
202	0.999999999999998
203	0.999999999999998
204	0.999999999999998
205	0.999999999999998
206	0.999999999999998
207	0.999999999999998
208	0.999999999999998
209	0.999999999999998
210	0.999999999999998
211	0.999999999999998
212	0.999999999999998
213	0.999999999999998
214	0.999999999999998
215	0.999999999999998
216	0.999999999999998
217	0.999999999999998
218	0.999999999999998
219	0.999999999999998
220	0.999999999999998
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999999
267	0.999999999999999
268	0.999999999999999
269	0.999999999999999
270	0.999999999999999
271	0.999999999999999
272	0.999999999999999
273	0.999999999999999
274	0.999999999999999
275	0.999999999999999
276	0.999999999999999
277	0.999999999999999
278	0.999999999999999
279	0.999999999999999
280	0.999999999999999
281	0.999999999999999
282	0.999999999999999
283	0.999999999999999
284	0.999999999999999
285	0.999999999999999
286	0.999999999999999
287	0.999999999999999
288	0.999999999999999
289	0.999999999999999
290	0.999999999999999
291	0.999999999999999
292	0.999999999999999
293	0.999999999999999
294	0.999999999999999
295	0.999999999999999
296	0.999999999999999
297	0.999999999999999
298	0.999999999999999
299	0.999999999999999
300	0.999999999999999
301	0.999999999999999
302	0.999999999999999
303	0.999999999999999
304	0.999999999999999
305	0.999999999999999
306	0.999999999999999
307	0.999999999999999
308	0.999999999999999
309	0.999999999999999
310	0.999999999999999
311	0.999999999999999
312	0.999999999999999
313	0.999999999999999
314	0.999999999999999
315	0.999999999999999
316	0.999999999999999
317	0.999999999999999
318	0.999999999999999
319	0.999999999999999
320	0.999999999999999
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	1.00000000000000
429	1.00000000000000
430	1.00000000000000
431	1.00000000000000
432	1.00000000000000
433	1.00000000000000
434	1.00000000000000
435	1.00000000000000
436	1.00000000000000
437	1.00000000000000
438	1.00000000000000
439	1.00000000000000
440	1.00000000000000
441	1.00000000000000
442	1.00000000000000
443	1.00000000000000
444	1.00000000000000
445	1.00000000000000
446	1.00000000000000
447	1.00000000000000
448	1.00000000000000
449	1.00000000000000
450	1.00000000000000
451	1.00000000000000
452	1.00000000000000
453	1.00000000000000
454	1.00000000000000
455	1.00000000000000
456	1.00000000000000
457	1.00000000000000
458	1.00000000000000
459	1.00000000000000
460	1.00000000000000
461	1.00000000000000
462	1.00000000000000
463	1.00000000000000
464	1.00000000000000
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1.00000000000000
479	1.00000000000000
480	1.00000000000000
481	1.00000000000000
482	1.00000000000000
483	1.00000000000000
484	1.00000000000000
485	1.00000000000000
486	1.00000000000000
487	1.00000000000000
488	1.00000000000000
489	1.00000000000000
490	1.00000000000000
491	1
492	1
493	1
494	1
495	1
496	1
497	1
498	1
499	1
500	1
501	1
502	1
503	1
504	1
505	1
506	1
507	1
508	1
509	1
510	1
511	1
512	1
513	1
514	1
515	1
516	1
517	1
518	1
519	1
520	1
521	1
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1.00000000000000
530	1.00000000000000
531	1.00000000000000
532	1.00000000000000
533	1.00000000000000
534	1.00000000000000
535	1.00000000000000
536	1.00000000000000
537	1.00000000000000
538	1.00000000000000
539	1.00000000000000
540	1.00000000000000
541	1.00000000000000
542	1.00000000000000
543	1.00000000000000
544	1.00000000000000
545	1.00000000000000
546	1.00000000000000
547	1.00000000000000
548	1.00000000000000
549	1.00000000000000
550	1.00000000000000
551	1.00000000000000
552	1.00000000000000
553	1.00000000000000
554	1.00000000000000
555	1.00000000000000
556	1.00000000000000
557	1.00000000000000
558	1.00000000000000
559	1.00000000000000
560	1.00000000000000
561	1.00000000000000
562	1.00000000000000
563	1.00000000000000
564	1.00000000000000
565	1.00000000000000
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000000
812	1.00000000000000
813	1.00000000000000
814	1.00000000000000
815	1.00000000000000
816	1.00000000000000
817	1.00000000000000
818	1.00000000000000
819	1.00000000000000
820	1.00000000000000
821	1.00000000000000
822	1.00000000000000
823	1.00000000000000
824	1.00000000000000
825	1.00000000000000
826	1.00000000000000
827	1.00000000000000
828	1.00000000000000
829	1.00000000000000
830	1.00000000000000
831	1.00000000000000
832	1.00000000000000
833	1.00000000000000
834	1.00000000000000
835	1.00000000000000
836	1.00000000000000
837	1.00000000000000
838	1.00000000000000
839	1.00000000000000
840	1.00000000000000
841	1.00000000000000
842	1.00000000000000
843	1.00000000000000
844	1.00000000000000
845	1.00000000000000
846	1.00000000000000
847	1.00000000000000
848	1.00000000000000
849	1.00000000000000
850	1.00000000000000
851	1.00000000000000
852	1.00000000000000
853	1.00000000000000
854	1.00000000000000
855	1.00000000000000
856	1.00000000000000
857	1.00000000000000
858	1.00000000000000
859	1.00000000000000
860	1.00000000000000
861	1.00000000000000
862	1.00000000000000
863	1.00000000000000
864	1.00000000000000
865	1.00000000027810
866	1.00000000027810
867	1.00000000027810
868	1.00000000027811
869	1.43807021998179
870	1.43807024399793
871	1.44006049754767
872	1.44006049762208
873	1.44736109819062
874	1.44736112145691
875	1.45531885925213
876	1.45531885932109
877	1.46243549163450
878	1.46243551376679
879	1.47977839155692
880	1.47977839161821
881	1.48242749960644
882	1.48242752035339
883	1.50616371695543
884	1.50616373619595
885	1.51120534263838
886	1.51120534269130
887	1.53252300765951
888	1.53252302537599
889	1.54712537060517
890	1.54712537065010
891	1.56068550406696
892	1.56068552030868
893	1.58587654335043
894	1.58587654338827
895	1.59018852408538
896	1.59018853893625
897	1.62086395117887
898	1.62086396473567
899	1.62679206687883
900	1.62679206691057
901	1.65274386259380
902	1.65274387495442
903	1.66989992049180
904	1.66989992051837
905	1.68598016354740
906	1.68598017480582
907	1.71559788126742
908	1.71559788128961
909	1.72079035626777
910	1.72079036651272
911	1.75742629171693
912	1.75742630103209
913	1.76445195082087
914	1.76445195083937
915	1.79615905266348
916	1.79615906112823
917	1.81710402427200
918	1.81710402428741
919	1.83727403544652
920	1.83727404313654
921	1.87424537985503
922	1.87424537986785
923	1.88107222013349
924	1.88107222712124
925	1.92787527238707
926	1.92787527874194
927	1.93662520799813
928	1.93662520800882
929	1.97803327878028
930	1.97803328456859
931	2.00507852890453
932	2.00507852891346
933	2.03193468409811
934	2.03193468938300
935	2.08056777379839
936	2.08056777380590
937	2.09001852698767
938	2.09001853182929
939	2.15278948494952
940	2.15278948940818
941	2.16423833552715
942	2.16423833553352
943	2.22083663716181
944	2.22083664133245
945	2.25749276894967
946	2.25749276895520
947	2.29485731662027
948	2.29485732098751
949	2.36209278737265
950	2.36209278738165
951	2.37568803982837
952	2.37568804894694
953	2.46434538181092
954	2.46434544178939
955	2.48030437830445
956	2.48030437857239
957	2.56208089019431
958	2.56208146095316
959	2.61511140432739
960	2.61511142028478
961	2.67045506160849
962	2.67046063999603
963	2.77054044347271
964	2.77054136654554
965	2.79142795875350
966	2.79148111435486
967	2.92737702611810
968	2.92785919661624
969	2.95215187125329
970	2.95220081894823
971	3.08028224199011
972	3.08426597916661
973	3.16694915704399
974	3.16904072764704
975	3.24590107579954
976	3.27234389584085
977	3.41079395014244
978	3.44068079445157
979	3.48759370193460
980	3.58339952670151

==> data/spectrum_stabilized_eps6.txt <==
1	-1.58339952636787
2	-1.56442439443631
3	-1.55493413703888
4	-1.54877130412350
5	-1.51933279523253
6	-1.51356384681351
7	-1.49646527443158
8	-1.49598856491869
9	-1.47683437500866
10	-1.47590643310752
11	-1.44515682096137
12	-1.44514461442509
13	-1.43897041240458
14	-1.43885122743601
15	-1.40382812838742
16	-1.40381425890013
17	-1.39841117320076
18	-1.39841092371949
19	-1.37075700929593
20	-1.37075547838037
21	-1.35518211232727
22	-1.35518210768757
23	-1.33942454487306
24	-1.33942437903871
25	-1.31480968379530
26	-1.31480968370929
27	-1.30957957832091
28	-1.30957955811634
29	-1.28101215582420
30	-1.28101215061668
31	-1.27676923005234
32	-1.27676923004623
33	-1.25354322900578
34	-1.25354322510932
35	-1.24063595032928
36	-1.24063595032385
37	-1.22701913604102
38	-1.22701913201000
39	-1.20606322427418
40	-1.20606322426788
41	-1.20130743548384
42	-1.20130743112725
43	-1.17629345889564
44	-1.17629345414540
45	-1.17276635665026
46	-1.17276635664283
47	-1.15187732659571
48	-1.15187732139144
49	-1.14050965213636
50	-1.14050965212752
51	-1.12797125072044
52	-1.12797124499751
53	-1.10909546996452
54	-1.10909546995391
55	-1.10449698688921
56	-1.10449698057721
57	-1.08138332836036
58	-1.08138332138258
59	-1.07835431463195
60	-1.07835431461916
61	-1.05856358068953
62	-1.05856357296254
63	-1.04813542520737
64	-1.04813542519191
65	-1.03597302653589
66	-1.03597301796893
67	-1.01829791987667
68	-1.01829791985795
69	-1.01354650351631
70	-1.01354649401048
71	-0.991216368776128
72	-0.991216358223285
73	-0.988703428168478
74	-0.988703428145812
75	-0.968911249178910
76	-0.968911237459985
77	-0.959211713566836
78	-0.959211713539401
79	-0.946555897025739
80	-0.946555884008378
81	-0.929678740789304
82	-0.929678740756121
83	-0.924071953914786
84	-0.924071939450146
85	-0.901378839358883
86	-0.901378823277750
87	-0.899949451876647
88	-0.899949451836530
89	-0.878396208293065
90	-0.878396190402520
91	-0.869839476020919
92	-0.869839475972419
93	-0.855061271309806
94	-0.855061251393999
95	-0.839173880540025
96	-0.839173880481401
97	-0.831399336421108
98	-0.831399314253625
99	-0.808145765948051
100	-0.808145765877430
101	-0.807706192783893
102	-0.807706168165063
103	-0.784875316791335
104	-0.784875289630776
105	-0.778386105371837
106	-0.778386105287992
107	-0.764791525043446
108	-0.764791495505958
109	-0.754693289456594
110	-0.754693289360981
111	-0.750459147807046
112	-0.750459116494068
113	-0.606543014781703
114	-0.606543014588375
115	-0.606530268080351
116	-0.606530215919564
117	-0.606529366963945
118	-0.606529314803001
119	-0.606516574840174
120	-0.606516574646824
121	0.999999999999995
122	0.999999999999996
123	0.999999999999996
124	0.999999999999996
125	0.999999999999997
126	0.999999999999997
127	0.999999999999997
128	0.999999999999997
129	0.999999999999997
130	0.999999999999997
131	0.999999999999997
132	0.999999999999997
133	0.999999999999997
134	0.999999999999997
135	0.999999999999997
136	0.999999999999997
137	0.999999999999997
138	0.999999999999997
139	0.999999999999997
140	0.999999999999997
141	0.999999999999997
142	0.999999999999997
143	0.999999999999997
144	0.999999999999997
145	0.999999999999997
146	0.999999999999997
147	0.999999999999997
148	0.999999999999997
149	0.999999999999997
150	0.999999999999997
151	0.999999999999997
152	0.999999999999997
153	0.999999999999997
154	0.999999999999997
155	0.999999999999997
156	0.999999999999997
157	0.999999999999997
158	0.999999999999997
159	0.999999999999998
160	0.999999999999998
161	0.999999999999998
162	0.999999999999998
163	0.999999999999998
164	0.999999999999998
165	0.999999999999998
166	0.999999999999998
167	0.999999999999998
168	0.999999999999998
169	0.999999999999998
170	0.999999999999998
171	0.999999999999998
172	0.999999999999998
173	0.999999999999998
174	0.999999999999998
175	0.999999999999998
176	0.999999999999998
177	0.999999999999998
178	0.999999999999998
179	0.999999999999998
180	0.999999999999998
181	0.999999999999998
182	0.999999999999998
183	0.999999999999998
184	0.999999999999998
185	0.999999999999998
186	0.999999999999998
187	0.999999999999998
188	0.999999999999998
189	0.999999999999998
190	0.999999999999998
191	0.999999999999998
192	0.999999999999998
193	0.999999999999998
194	0.999999999999998
195	0.999999999999998
196	0.999999999999998
197	0.999999999999998
198	0.999999999999998
199	0.999999999999998
200	0.999999999999998
201	0.999999999999998
202	0.999999999999998
203	0.999999999999998
204	0.999999999999998
205	0.999999999999998
206	0.999999999999998
207	0.999999999999998
208	0.999999999999998
209	0.999999999999998
210	0.999999999999998
211	0.999999999999998
212	0.999999999999998
213	0.999999999999998
214	0.999999999999998
215	0.999999999999998
216	0.999999999999998
217	0.999999999999998
218	0.999999999999998
219	0.999999999999998
220	0.999999999999998
221	0.999999999999998
222	0.999999999999998
223	0.999999999999998
224	0.999999999999998
225	0.999999999999998
226	0.999999999999998
227	0.999999999999998
228	0.999999999999998
229	0.999999999999998
230	0.999999999999998
231	0.999999999999998
232	0.999999999999998
233	0.999999999999998
234	0.999999999999998
235	0.999999999999998
236	0.999999999999998
237	0.999999999999998
238	0.999999999999998
239	0.999999999999998
240	0.999999999999998
241	0.999999999999998
242	0.999999999999998
243	0.999999999999998
244	0.999999999999998
245	0.999999999999998
246	0.999999999999998
247	0.999999999999998
248	0.999999999999998
249	0.999999999999998
250	0.999999999999998
251	0.999999999999998
252	0.999999999999998
253	0.999999999999998
254	0.999999999999998
255	0.999999999999998
256	0.999999999999998
257	0.999999999999998
258	0.999999999999998
259	0.999999999999998
260	0.999999999999998
261	0.999999999999998
262	0.999999999999998
263	0.999999999999998
264	0.999999999999998
265	0.999999999999998
266	0.999999999999998
267	0.999999999999998
268	0.999999999999998
269	0.999999999999998
270	0.999999999999998
271	0.999999999999998
272	0.999999999999998
273	0.999999999999998
274	0.999999999999998
275	0.999999999999998
276	0.999999999999998
277	0.999999999999998
278	0.999999999999998
279	0.999999999999998
280	0.999999999999998
281	0.999999999999998
282	0.999999999999998
283	0.999999999999998
284	0.999999999999998
285	0.999999999999998
286	0.999999999999998
287	0.999999999999998
288	0.999999999999998
289	0.999999999999998
290	0.999999999999998
291	0.999999999999998
292	0.999999999999998
293	0.999999999999999
294	0.999999999999999
295	0.999999999999999
296	0.999999999999999
297	0.999999999999999
298	0.999999999999999
299	0.999999999999999
300	0.999999999999999
301	0.999999999999999
302	0.999999999999999
303	0.999999999999999
304	0.999999999999999
305	0.999999999999999
306	0.999999999999999
307	0.999999999999999
308	0.999999999999999
309	0.999999999999999
310	0.999999999999999
311	0.999999999999999
312	0.999999999999999
313	0.999999999999999
314	0.999999999999999
315	0.999999999999999
316	0.999999999999999
317	0.999999999999999
318	0.999999999999999
319	0.999999999999999
320	0.999999999999999
321	0.999999999999999
322	0.999999999999999
323	0.999999999999999
324	0.999999999999999
325	0.999999999999999
326	0.999999999999999
327	0.999999999999999
328	0.999999999999999
329	0.999999999999999
330	0.999999999999999
331	0.999999999999999
332	0.999999999999999
333	0.999999999999999
334	0.999999999999999
335	0.999999999999999
336	0.999999999999999
337	0.999999999999999
338	0.999999999999999
339	0.999999999999999
340	0.999999999999999
341	0.999999999999999
342	0.999999999999999
343	0.999999999999999
344	0.999999999999999
345	0.999999999999999
346	0.999999999999999
347	0.999999999999999
348	0.999999999999999
349	0.999999999999999
350	0.999999999999999
351	0.999999999999999
352	0.999999999999999
353	0.999999999999999
354	0.999999999999999
355	0.999999999999999
356	0.999999999999999
357	0.999999999999999
358	0.999999999999999
359	0.999999999999999
360	0.999999999999999
361	0.999999999999999
362	0.999999999999999
363	0.999999999999999
364	0.999999999999999
365	0.999999999999999
366	0.999999999999999
367	0.999999999999999
368	0.999999999999999
369	0.999999999999999
370	0.999999999999999
371	0.999999999999999
372	0.999999999999999
373	0.999999999999999
374	0.999999999999999
375	0.999999999999999
376	0.999999999999999
377	0.999999999999999
378	0.999999999999999
379	0.999999999999999
380	0.999999999999999
381	0.999999999999999
382	0.999999999999999
383	0.999999999999999
384	0.999999999999999
385	0.999999999999999
386	0.999999999999999
387	0.999999999999999
388	0.999999999999999
389	0.999999999999999
390	0.999999999999999
391	0.999999999999999
392	0.999999999999999
393	0.999999999999999
394	0.999999999999999
395	0.999999999999999
396	0.999999999999999
397	0.999999999999999
398	0.999999999999999
399	0.999999999999999
400	0.999999999999999
401	0.999999999999999
402	0.999999999999999
403	0.999999999999999
404	0.999999999999999
405	0.999999999999999
406	0.999999999999999
407	0.999999999999999
408	0.999999999999999
409	0.999999999999999
410	0.999999999999999
411	0.999999999999999
412	0.999999999999999
413	0.999999999999999
414	0.999999999999999
415	0.999999999999999
416	0.999999999999999
417	0.999999999999999
418	0.999999999999999
419	0.999999999999999
420	0.999999999999999
421	0.999999999999999
422	0.999999999999999
423	0.999999999999999
424	0.999999999999999
425	0.999999999999999
426	0.999999999999999
427	0.999999999999999
428	0.999999999999999
429	0.999999999999999
430	0.999999999999999
431	0.999999999999999
432	0.999999999999999
433	0.999999999999999
434	0.999999999999999
435	0.999999999999999
436	0.999999999999999
437	0.999999999999999
438	0.999999999999999
439	0.999999999999999
440	0.999999999999999
441	0.999999999999999
442	0.999999999999999
443	0.999999999999999
444	0.999999999999999
445	0.999999999999999
446	0.999999999999999
447	0.999999999999999
448	0.999999999999999
449	0.999999999999999
450	0.999999999999999
451	0.999999999999999
452	0.999999999999999
453	0.999999999999999
454	0.999999999999999
455	0.999999999999999
456	0.999999999999999
457	0.999999999999999
458	0.999999999999999
459	0.999999999999999
460	0.999999999999999
461	1.00000000000000
462	1.00000000000000
463	1.00000000000000
464	1.00000000000000
465	1.00000000000000
466	1.00000000000000
467	1.00000000000000
468	1.00000000000000
469	1.00000000000000
470	1.00000000000000
471	1.00000000000000
472	1.00000000000000
473	1.00000000000000
474	1.00000000000000
475	1.00000000000000
476	1.00000000000000
477	1.00000000000000
478	1.00000000000000
479	1.00000000000000
480	1.00000000000000
481	1.00000000000000
482	1.00000000000000
483	1.00000000000000
484	1.00000000000000
485	1.00000000000000
486	1.00000000000000
487	1.00000000000000
488	1.00000000000000
489	1.00000000000000
490	1.00000000000000
491	1.00000000000000
492	1.00000000000000
493	1.00000000000000
494	1.00000000000000
495	1.00000000000000
496	1.00000000000000
497	1.00000000000000
498	1.00000000000000
499	1.00000000000000
500	1.00000000000000
501	1.00000000000000
502	1.00000000000000
503	1.00000000000000
504	1.00000000000000
505	1.00000000000000
506	1.00000000000000
507	1.00000000000000
508	1.00000000000000
509	1.00000000000000
510	1.00000000000000
511	1.00000000000000
512	1.00000000000000
513	1.00000000000000
514	1.00000000000000
515	1.00000000000000
516	1.00000000000000
517	1.00000000000000
518	1.00000000000000
519	1.00000000000000
520	1.00000000000000
521	1.00000000000000
522	1.00000000000000
523	1.00000000000000
524	1.00000000000000
525	1.00000000000000
526	1.00000000000000
527	1.00000000000000
528	1.00000000000000
529	1
530	1
531	1
532	1
533	1
534	1
535	1
536	1
537	1
538	1
539	1
540	1
541	1
542	1
543	1
544	1
545	1
546	1
547	1
548	1
549	1
550	1
551	1
552	1
553	1.00000000000000
554	1.00000000000000
555	1.00000000000000
556	1.00000000000000
557	1.00000000000000
558	1.00000000000000
559	1.00000000000000
560	1.00000000000000
561	1.00000000000000
562	1.00000000000000
563	1.00000000000000
564	1.00000000000000
565	1.00000000000000
566	1.00000000000000
567	1.00000000000000
568	1.00000000000000
569	1.00000000000000
570	1.00000000000000
571	1.00000000000000
572	1.00000000000000
573	1.00000000000000
574	1.00000000000000
575	1.00000000000000
576	1.00000000000000
577	1.00000000000000
578	1.00000000000000
579	1.00000000000000
580	1.00000000000000
581	1.00000000000000
582	1.00000000000000
583	1.00000000000000
584	1.00000000000000
585	1.00000000000000
586	1.00000000000000
587	1.00000000000000
588	1.00000000000000
589	1.00000000000000
590	1.00000000000000
591	1.00000000000000
592	1.00000000000000
593	1.00000000000000
594	1.00000000000000
595	1.00000000000000
596	1.00000000000000
597	1.00000000000000
598	1.00000000000000
599	1.00000000000000
600	1.00000000000000
601	1.00000000000000
602	1.00000000000000
603	1.00000000000000
604	1.00000000000000
605	1.00000000000000
606	1.00000000000000
607	1.00000000000000
608	1.00000000000000
609	1.00000000000000
610	1.00000000000000
611	1.00000000000000
612	1.00000000000000
613	1.00000000000000
614	1.00000000000000
615	1.00000000000000
616	1.00000000000000
617	1.00000000000000
618	1.00000000000000
619	1.00000000000000
620	1.00000000000000
621	1.00000000000000
622	1.00000000000000
623	1.00000000000000
624	1.00000000000000
625	1.00000000000000
626	1.00000000000000
627	1.00000000000000
628	1.00000000000000
629	1.00000000000000
630	1.00000000000000
631	1.00000000000000
632	1.00000000000000
633	1.00000000000000
634	1.00000000000000
635	1.00000000000000
636	1.00000000000000
637	1.00000000000000
638	1.00000000000000
639	1.00000000000000
640	1.00000000000000
641	1.00000000000000
642	1.00000000000000
643	1.00000000000000
644	1.00000000000000
645	1.00000000000000
646	1.00000000000000
647	1.00000000000000
648	1.00000000000000
649	1.00000000000000
650	1.00000000000000
651	1.00000000000000
652	1.00000000000000
653	1.00000000000000
654	1.00000000000000
655	1.00000000000000
656	1.00000000000000
657	1.00000000000000
658	1.00000000000000
659	1.00000000000000
660	1.00000000000000
661	1.00000000000000
662	1.00000000000000
663	1.00000000000000
664	1.00000000000000
665	1.00000000000000
666	1.00000000000000
667	1.00000000000000
668	1.00000000000000
669	1.00000000000000
670	1.00000000000000
671	1.00000000000000
672	1.00000000000000
673	1.00000000000000
674	1.00000000000000
675	1.00000000000000
676	1.00000000000000
677	1.00000000000000
678	1.00000000000000
679	1.00000000000000
680	1.00000000000000
681	1.00000000000000
682	1.00000000000000
683	1.00000000000000
684	1.00000000000000
685	1.00000000000000
686	1.00000000000000
687	1.00000000000000
688	1.00000000000000
689	1.00000000000000
690	1.00000000000000
691	1.00000000000000
692	1.00000000000000
693	1.00000000000000
694	1.00000000000000
695	1.00000000000000
696	1.00000000000000
697	1.00000000000000
698	1.00000000000000
699	1.00000000000000
700	1.00000000000000
701	1.00000000000000
702	1.00000000000000
703	1.00000000000000
704	1.00000000000000
705	1.00000000000000
706	1.00000000000000
707	1.00000000000000
708	1.00000000000000
709	1.00000000000000
710	1.00000000000000
711	1.00000000000000
712	1.00000000000000
713	1.00000000000000
714	1.00000000000000
715	1.00000000000000
716	1.00000000000000
717	1.00000000000000
718	1.00000000000000
719	1.00000000000000
720	1.00000000000000
721	1.00000000000000
722	1.00000000000000
723	1.00000000000000
724	1.00000000000000
725	1.00000000000000
726	1.00000000000000
727	1.00000000000000
728	1.00000000000000
729	1.00000000000000
730	1.00000000000000
731	1.00000000000000
732	1.00000000000000
733	1.00000000000000
734	1.00000000000000
735	1.00000000000000
736	1.00000000000000
737	1.00000000000000
738	1.00000000000000
739	1.00000000000000
740	1.00000000000000
741	1.00000000000000
742	1.00000000000000
743	1.00000000000000
744	1.00000000000000
745	1.00000000000000
746	1.00000000000000
747	1.00000000000000
748	1.00000000000000
749	1.00000000000000
750	1.00000000000000
751	1.00000000000000
752	1.00000000000000
753	1.00000000000000
754	1.00000000000000
755	1.00000000000000
756	1.00000000000000
757	1.00000000000000
758	1.00000000000000
759	1.00000000000000
760	1.00000000000000
761	1.00000000000000
762	1.00000000000000
763	1.00000000000000
764	1.00000000000000
765	1.00000000000000
766	1.00000000000000
767	1.00000000000000
768	1.00000000000000
769	1.00000000000000
770	1.00000000000000
771	1.00000000000000
772	1.00000000000000
773	1.00000000000000
774	1.00000000000000
775	1.00000000000000
776	1.00000000000000
777	1.00000000000000
778	1.00000000000000
779	1.00000000000000
780	1.00000000000000
781	1.00000000000000
782	1.00000000000000
783	1.00000000000000
784	1.00000000000000
785	1.00000000000000
786	1.00000000000000
787	1.00000000000000
788	1.00000000000000
789	1.00000000000000
790	1.00000000000000
791	1.00000000000000
792	1.00000000000000
793	1.00000000000000
794	1.00000000000000
795	1.00000000000000
796	1.00000000000000
797	1.00000000000000
798	1.00000000000000
799	1.00000000000000
800	1.00000000000000
801	1.00000000000000
802	1.00000000000000
803	1.00000000000000
804	1.00000000000000
805	1.00000000000000
806	1.00000000000000
807	1.00000000000000
808	1.00000000000000
809	1.00000000000000
810	1.00000000000000
811	1.00000000000000
812	1.00000000000000
813	1.00000000000000
814	1.00000000000000
815	1.00000000000000
816	1.00000000000000
817	1.00000000000000
818	1.00000000000000
819	1.00000000000000
820	1.00000000000000
821	1.00000000000000
822	1.00000000000000
823	1.00000000000000
824	1.00000000000000
825	1.00000000000000
826	1.00000000000000
827	1.00000000000000
828	1.00000000000000
829	1.00000000000000
830	1.00000000000000
831	1.00000000000000
832	1.00000000000000
833	1.00000000000000
834	1.00000000000000
835	1.00000000000000
836	1.00000000000000
837	1.00000000000000
838	1.00000000000000
839	1.00000000000000
840	1.00000000000000
841	1.00000000000000
842	1.00000000000000
843	1.00000000000000
844	1.00000000000000
845	1.00000000000000
846	1.00000000000000
847	1.00000000000000
848	1.00000000000000
849	1.00000000000000
850	1.00000000000000
851	1.00000000000000
852	1.00000000000000
853	1.00000000000000
854	1.00000000000000
855	1.00000000000000
856	1.00000000000000
857	1.00000000000000
858	1.00000000000000
859	1.00000000000000
860	1.00000000000000
861	1.00000000000000
862	1.00000000000000
863	1.00000000000000
864	1.00000000000001
865	1.00000000000276
866	1.00000000000277
867	1.00000000000278
868	1.00000000000279
869	1.43807021970014
870	1.43807024370937
871	1.44006049754550
872	1.44006049761991
873	1.44736109790857
874	1.44736112116770
875	1.45531885924542
876	1.45531885931437
877	1.46243549135133
878	1.46243551347604
879	1.47977839154632
880	1.47977839160761
881	1.48242749932132
882	1.48242752006003
883	1.50616371666761
884	1.50616373589906
885	1.51120534262556
886	1.51120534267848
887	1.53252300736848
888	1.53252302507486
889	1.54712537059127
890	1.54712537063620
891	1.56068550377242
892	1.56068552000281
893	1.58587654333590
894	1.58587654337373
895	1.59018852378715
896	1.59018853862527
897	1.62086395087684
898	1.62086396441924
899	1.62679206686369
900	1.62679206689543
901	1.65274386228788
902	1.65274387463221
903	1.66989992047594
904	1.66989992050251
905	1.68598016323752
906	1.68598017447747
907	1.71559788125069
908	1.71559788127288
909	1.72079035595384
910	1.72079036617781
911	1.75742629139886
912	1.75742630069014
913	1.76445195080315
914	1.76445195082166
915	1.79615905234119
916	1.79615906077869
917	1.81710402425318
918	1.81710402426859
919	1.83727403511990
920	1.83727404277880
921	1.87424537983501
922	1.87424537984784
923	1.88107221980246
924	1.88107222675459
925	1.92787527205156
926	1.92787527836562
927	1.93662520797681
928	1.93662520798750
929	1.97803327844023
930	1.97803328418179
931	2.00507852888174
932	2.00507852889068
933	2.03193468375347
934	2.03193468898484
935	2.08056777377392
936	2.08056777378144
937	2.09001852663842
938	2.09001853141885
939	2.15278948459561
940	2.15278948898456
941	2.16423833550070
942	2.16423833550707
943	2.22083663680281
944	2.22083664089516
945	2.25749276892075
946	2.25749276892628
947	2.29485731625154
948	2.29485732054031
949	2.36209278734054
950	2.36209278734953
951	2.37568803942983
952	2.37568804850919
953	2.46434538138547
954	2.46434544135769
955	2.48030437826795
956	2.48030437853589
957	2.56208088975562
958	2.56208146051379
959	2.61511140428447
960	2.61511142024185
961	2.67045506115941
962	2.67046063954689
963	2.77054044341941
964	2.77054136649223
965	2.79142795829550
966	2.79148111389688
967	2.92737702565411
968	2.92785919615262
969	2.95215187118071
970	2.95220081887557
971	3.08028224152668
972	3.08426597870684
973	3.16694915692662
974	3.16904072752539
975	3.24590107534803
976	3.27234389542367
977	3.41079394983421
978	3.44068079408157
979	3.48759370169614
980	3.58339952636825

==> data/stokes_coerc_const_A_square_nostab.txt <==
0.00100000000000000002	 13.77723443247546164514
0.00001000000000000000	 144.62337096927470270202
0.00000010000000000000	 1454.76002785137302453222
0.00000000100000000000	 14556.30059697031538235024
0.00000000001000000000	 145568.44486706308089196682
0.00000000000010000000	 1455575.82418170617893338203


==> data/stokes_coerc_const_A_square_stab.txt <==
0.00100000000000000002	 2.39993305453266936311
0.00001000000000000000	 2.20730277765991500516
0.00000010000000000000	 2.20540639156495510420
0.00000000100000000000	 2.20538743074376375475
0.00000000001000000000	 2.20538724113585749009
0.00000000000010000000	 2.20538723923978707830


==> data/stokes_cont_const_A_square_nostab.txt <==
0.00100000000000000002	 15.71479687003787084620
0.00001000000000000000	 146.56087159427062260875
0.00000010000000000000	 1456.69752785797936667223
0.00000000100000000000	 14558.23809695902309613302
0.00000000001000000000	 145570.38237039322848431766
0.00000000000010000000	 1455577.76169217517599463463


==> data/stokes_cont_const_A_square_stab.txt <==
0.00100000000000000002	 4.33749549209510298908
0.00001000000000000000	 4.14480340265365398977
0.00000010000000000000	 4.14290639781495961813
0.00000000100000000000	 4.14288743080626886695
0.00000000001000000000	 4.14288724113647788272
0.00000000000010000000	 4.14288723923979596009


==> data/stokes_cont_const_b_square_nostab.txt <==
0.00100000000000000002	 14.77987205048515484407
0.00001000000000000000	 145.59555216050901549352
0.00000010000000000000	 1455.72912098981146300503
0.00000000100000000000	 14557.26938127822722890414
0.00000000001000000000	 145569.41362215980188921094
0.00000000000010000000	 1455576.79293728386983275414


==> data/stokes_cont_const_b_square_stab.txt <==
0.00100000000000000002	 3.51566792026035823682
0.00001000000000000000	 3.33168984678308754965
0.00000010000000000000	 3.32988378077503988095
0.00000000100000000000	 3.32986572354704524201
0.00000000001000000000	 3.32986554297510961575
0.00000000000010000000	 3.32986554116940380865


==> data/stokes_infsup_const_square_nostab.txt <==
0.00100000000000000002	 0.64092059095559417159
0.00001000000000000000	 0.64065805506634820876
0.00000010000000000000	 0.64065542155107879640
0.00000000100000000000	 0.64065539521508019227
0.00000000001000000000	 0.64065539495172096895
0.00000000000010000000	 0.64065539494908707585


==> data/stokes_infsup_const_square_stab.txt <==
0.00100000000000000002	 0.64128880460335868641
0.00001000000000000000	 0.64109297404134479859
0.00000010000000000000	 0.64109104491202606457
0.00000000100000000000	 0.64109102562380115842
0.00000000001000000000	 0.64109102543091822657
0.00000000000010000000	 0.64109102542899010224

